Pruning the Index Contents for Memory Efficient Open-Domain QA

This work presents a novel pipeline that demonstrates what is achievable with a combined effort of state-of-the-art approaches. Specifically, it proposes the novel R2-D2 (Rank twice, reaD twice) pipeline composed of retriever, passage reranker, extractive reader, generative reader and a simple way to combine them. Furthermore, previous work often comes with a massive index of external documents that scales in the order of tens of GiB. This work presents a simple approach for pruning the contents of a massive index such that the open-domain QA system altogether with index, OS, and library components fits into 6GiB docker image while retaining only 8% of original index contents and losing only 3% EM accuracy.

==> data/accuracy-at-k_efficientqa.csv <==
k,r1-p,r2-p,r1-f,r2-f
1,0.4088888888888889,0.5361111111111111,0.4177777777777778,0.5605555555555556
2,0.5188888888888888,0.6333333333333333,0.5366666666666666,0.6716666666666666
3,0.5794444444444444,0.6872222222222222,0.5988888888888889,0.7211111111111111
4,0.6138888888888889,0.7116666666666667,0.6383333333333333,0.7511111111111111
5,0.6444444444444445,0.73,0.6616666666666666,0.77
6,0.6611111111111111,0.7438888888888889,0.6833333333333333,0.7866666666666666
7,0.6772222222222222,0.7538888888888889,0.6966666666666667,0.7977777777777778
8,0.6894444444444444,0.7605555555555555,0.715,0.8061111111111111
9,0.7027777777777777,0.7688888888888888,0.7277777777777777,0.8105555555555556
10,0.7088888888888889,0.7733333333333333,0.7355555555555555,0.8144444444444444
11,0.7161111111111111,0.7794444444444445,0.7438888888888889,0.8172222222222222
12,0.7238888888888889,0.7861111111111111,0.7483333333333333,0.8222222222222222
13,0.7277777777777777,0.7872222222222223,0.7538888888888889,0.8272222222222222
14,0.7333333333333333,0.7905555555555556,0.7577777777777778,0.8288888888888889
15,0.7405555555555555,0.7927777777777778,0.7622222222222222,0.8311111111111111
16,0.7438888888888889,0.7961111111111111,0.7672222222222222,0.8327777777777777
17,0.75,0.7983333333333333,0.7711111111111111,0.8361111111111111
18,0.7544444444444445,0.8005555555555556,0.7761111111111111,0.8372222222222222
19,0.7555555555555555,0.8033333333333333,0.7794444444444445,0.8388888888888889
20,0.7577777777777778,0.8044444444444444,0.7827777777777778,0.8405555555555555
21,0.76,0.8077777777777778,0.7844444444444445,0.8433333333333334
22,0.7633333333333333,0.81,0.7861111111111111,0.8444444444444444
23,0.765,0.8105555555555556,0.79,0.845
24,0.7672222222222222,0.8127777777777778,0.7927777777777778,0.8455555555555555
25,0.7672222222222222,0.8144444444444444,0.7938888888888889,0.8472222222222222
26,0.7683333333333333,0.8155555555555556,0.7994444444444444,0.8494444444444444
27,0.7733333333333333,0.8166666666666667,0.8022222222222222,0.85
28,0.7744444444444445,0.8177777777777778,0.8038888888888889,0.8505555555555555
29,0.7761111111111111,0.8183333333333334,0.8061111111111111,0.8505555555555555
30,0.78,0.8183333333333334,0.8088888888888889,0.8505555555555555
31,0.7816666666666666,0.8183333333333334,0.8105555555555556,0.8511111111111112
32,0.7838888888888889,0.8188888888888889,0.8127777777777778,0.8527777777777777
33,0.7866666666666666,0.82,0.8133333333333334,0.8533333333333334
34,0.7894444444444444,0.8211111111111111,0.8161111111111111,0.855
35,0.7905555555555556,0.8222222222222222,0.8183333333333334,0.8561111111111112
36,0.7911111111111111,0.8244444444444444,0.8205555555555556,0.8572222222222222
37,0.7922222222222223,0.8261111111111111,0.8227777777777778,0.8577777777777778
38,0.7933333333333333,0.8266666666666667,0.8233333333333334,0.8583333333333333
39,0.7938888888888889,0.8272222222222222,0.8233333333333334,0.86
40,0.795,0.8288888888888889,0.8261111111111111,0.8611111111111112
41,0.7961111111111111,0.8288888888888889,0.8272222222222222,0.8622222222222222
42,0.7977777777777778,0.8288888888888889,0.8283333333333334,0.8627777777777778
43,0.7994444444444444,0.8288888888888889,0.8288888888888889,0.8627777777777778
44,0.7994444444444444,0.8294444444444444,0.8288888888888889,0.8644444444444445
45,0.7994444444444444,0.8294444444444444,0.83,0.8644444444444445
46,0.8011111111111111,0.8294444444444444,0.8316666666666667,0.8644444444444445
47,0.8022222222222222,0.83,0.8316666666666667,0.8644444444444445
48,0.8027777777777778,0.83,0.8316666666666667,0.8644444444444445
49,0.8044444444444444,0.8305555555555556,0.8316666666666667,0.8644444444444445
50,0.805,0.8322222222222222,0.8322222222222222,0.865
51,0.8055555555555556,0.8327777777777777,0.8327777777777777,0.865
52,0.8072222222222222,0.8333333333333334,0.8338888888888889,0.8655555555555555
53,0.8094444444444444,0.8333333333333334,0.835,0.8661111111111112
54,0.8094444444444444,0.8338888888888889,0.8355555555555556,0.8661111111111112
55,0.81,0.8338888888888889,0.8361111111111111,0.8666666666666667
56,0.81,0.835,0.8361111111111111,0.8666666666666667
57,0.8111111111111111,0.8361111111111111,0.8377777777777777,0.8672222222222222
58,0.8122222222222222,0.8361111111111111,0.8388888888888889,0.8672222222222222
59,0.8127777777777778,0.8361111111111111,0.8394444444444444,0.8672222222222222
60,0.8138888888888889,0.8361111111111111,0.84,0.8677777777777778
61,0.8138888888888889,0.8366666666666667,0.8405555555555555,0.8677777777777778
62,0.8144444444444444,0.8366666666666667,0.8416666666666667,0.8677777777777778
63,0.8144444444444444,0.8366666666666667,0.8422222222222222,0.8683333333333333
64,0.815,0.8372222222222222,0.8427777777777777,0.8683333333333333
65,0.8155555555555556,0.8388888888888889,0.8433333333333334,0.8683333333333333
66,0.8161111111111111,0.8388888888888889,0.8444444444444444,0.8683333333333333
67,0.8166666666666667,0.8388888888888889,0.8444444444444444,0.8683333333333333
68,0.8172222222222222,0.8394444444444444,0.8444444444444444,0.8683333333333333
69,0.8177777777777778,0.8394444444444444,0.8455555555555555,0.8688888888888889
70,0.8188888888888889,0.84,0.8466666666666667,0.8688888888888889
71,0.8205555555555556,0.84,0.8472222222222222,0.8688888888888889
72,0.8216666666666667,0.84,0.8472222222222222,0.8694444444444445
73,0.8216666666666667,0.84,0.8472222222222222,0.8694444444444445
74,0.8216666666666667,0.8405555555555555,0.8472222222222222,0.8694444444444445
75,0.8216666666666667,0.8405555555555555,0.8472222222222222,0.8705555555555555
76,0.8222222222222222,0.8405555555555555,0.8477777777777777,0.8711111111111111
77,0.8222222222222222,0.8405555555555555,0.8483333333333334,0.8711111111111111
78,0.8227777777777778,0.8405555555555555,0.8483333333333334,0.8716666666666667
79,0.8227777777777778,0.8405555555555555,0.8483333333333334,0.8716666666666667
80,0.8227777777777778,0.8416666666666667,0.8483333333333334,0.8716666666666667
81,0.8227777777777778,0.8416666666666667,0.8488888888888889,0.8716666666666667
82,0.8227777777777778,0.8416666666666667,0.85,0.8716666666666667
83,0.8227777777777778,0.8427777777777777,0.8511111111111112,0.8716666666666667
84,0.8227777777777778,0.8427777777777777,0.8511111111111112,0.8716666666666667
85,0.8244444444444444,0.8427777777777777,0.8511111111111112,0.8716666666666667
86,0.8244444444444444,0.8427777777777777,0.8511111111111112,0.8716666666666667
87,0.8244444444444444,0.8427777777777777,0.8516666666666667,0.8716666666666667
88,0.825,0.8427777777777777,0.8527777777777777,0.8716666666666667
89,0.8255555555555556,0.8427777777777777,0.8527777777777777,0.8716666666666667
90,0.8261111111111111,0.8433333333333334,0.8538888888888889,0.8716666666666667
91,0.8272222222222222,0.8433333333333334,0.8544444444444445,0.8716666666666667
92,0.8283333333333334,0.8433333333333334,0.8544444444444445,0.8722222222222222
93,0.8288888888888889,0.8438888888888889,0.855,0.8722222222222222
94,0.83,0.8438888888888889,0.8555555555555555,0.8722222222222222
95,0.8322222222222222,0.8438888888888889,0.8561111111111112,0.8727777777777778
96,0.8333333333333334,0.8438888888888889,0.8566666666666667,0.8727777777777778
97,0.8338888888888889,0.8444444444444444,0.8572222222222222,0.8727777777777778
98,0.8344444444444444,0.8444444444444444,0.8577777777777778,0.8733333333333333
99,0.8344444444444444,0.8444444444444444,0.8577777777777778,0.8733333333333333
100,0.8344444444444444,0.8444444444444444,0.8577777777777778,0.8733333333333333
101,0.8344444444444444,0.845,0.8588888888888889,0.8738888888888889
102,0.8344444444444444,0.845,0.8588888888888889,0.8738888888888889
103,0.8355555555555556,0.8455555555555555,0.8588888888888889,0.8744444444444445
104,0.8355555555555556,0.8455555555555555,0.8594444444444445,0.8744444444444445
105,0.8361111111111111,0.8455555555555555,0.86,0.8744444444444445
106,0.8361111111111111,0.8455555555555555,0.86,0.875
107,0.8361111111111111,0.8455555555555555,0.8605555555555555,0.8755555555555555
108,0.8361111111111111,0.8455555555555555,0.8605555555555555,0.8755555555555555
109,0.8372222222222222,0.8461111111111111,0.8605555555555555,0.8755555555555555
110,0.8383333333333334,0.8466666666666667,0.8611111111111112,0.8755555555555555
111,0.8383333333333334,0.8466666666666667,0.8616666666666667,0.8761111111111111
112,0.8388888888888889,0.8466666666666667,0.8622222222222222,0.8761111111111111
113,0.8388888888888889,0.8466666666666667,0.8627777777777778,0.8761111111111111
114,0.8394444444444444,0.8466666666666667,0.8627777777777778,0.8761111111111111
115,0.8394444444444444,0.8466666666666667,0.8633333333333333,0.8761111111111111
116,0.84,0.8472222222222222,0.8633333333333333,0.8761111111111111
117,0.84,0.8472222222222222,0.8633333333333333,0.8761111111111111
118,0.8405555555555555,0.8472222222222222,0.8633333333333333,0.8761111111111111
119,0.8405555555555555,0.8472222222222222,0.8638888888888889,0.8761111111111111
120,0.8405555555555555,0.8472222222222222,0.8638888888888889,0.8766666666666667
121,0.8405555555555555,0.8472222222222222,0.8638888888888889,0.8772222222222222
122,0.8411111111111111,0.8472222222222222,0.8638888888888889,0.8783333333333333
123,0.8416666666666667,0.8472222222222222,0.8644444444444445,0.8783333333333333
124,0.8422222222222222,0.8472222222222222,0.8644444444444445,0.8783333333333333
125,0.8427777777777777,0.8477777777777777,0.865,0.8783333333333333
126,0.8433333333333334,0.8477777777777777,0.8655555555555555,0.8783333333333333
127,0.8433333333333334,0.8477777777777777,0.8655555555555555,0.8783333333333333
128,0.8433333333333334,0.8483333333333334,0.8661111111111112,0.8788888888888889
129,0.8438888888888889,0.8483333333333334,0.8661111111111112,0.8788888888888889
130,0.8438888888888889,0.8488888888888889,0.8661111111111112,0.8788888888888889
131,0.8444444444444444,0.8488888888888889,0.8661111111111112,0.8788888888888889
132,0.8444444444444444,0.8494444444444444,0.8661111111111112,0.8788888888888889
133,0.845,0.8505555555555555,0.8661111111111112,0.8788888888888889
134,0.845,0.8505555555555555,0.8661111111111112,0.8788888888888889
135,0.845,0.8511111111111112,0.8666666666666667,0.8794444444444445
136,0.845,0.8511111111111112,0.8666666666666667,0.8794444444444445
137,0.845,0.8516666666666667,0.8666666666666667,0.8794444444444445
138,0.845,0.8522222222222222,0.8672222222222222,0.8794444444444445
139,0.845,0.8522222222222222,0.8672222222222222,0.8794444444444445
140,0.8455555555555555,0.8522222222222222,0.8672222222222222,0.8794444444444445
141,0.8455555555555555,0.8522222222222222,0.8688888888888889,0.8794444444444445
142,0.8455555555555555,0.8522222222222222,0.8688888888888889,0.8794444444444445
143,0.8455555555555555,0.8522222222222222,0.8688888888888889,0.8794444444444445
144,0.8461111111111111,0.8522222222222222,0.8688888888888889,0.88
145,0.8461111111111111,0.8522222222222222,0.87,0.88
146,0.8466666666666667,0.8533333333333334,0.8705555555555555,0.8805555555555555
147,0.8466666666666667,0.8533333333333334,0.8705555555555555,0.8805555555555555
148,0.8472222222222222,0.8533333333333334,0.8705555555555555,0.8805555555555555
149,0.8472222222222222,0.8533333333333334,0.8705555555555555,0.8805555555555555
150,0.8483333333333334,0.8538888888888889,0.8705555555555555,0.8805555555555555
151,0.8488888888888889,0.8538888888888889,0.8711111111111111,0.8805555555555555
152,0.8494444444444444,0.8538888888888889,0.8716666666666667,0.8805555555555555
153,0.8494444444444444,0.8538888888888889,0.8727777777777778,0.8805555555555555
154,0.8494444444444444,0.8538888888888889,0.8727777777777778,0.8811111111111111
155,0.8494444444444444,0.8544444444444445,0.8727777777777778,0.8811111111111111
156,0.85,0.855,0.8727777777777778,0.8816666666666667
157,0.8511111111111112,0.855,0.8733333333333333,0.8816666666666667
158,0.8516666666666667,0.855,0.8733333333333333,0.8816666666666667
159,0.8516666666666667,0.855,0.8733333333333333,0.8822222222222222
160,0.8516666666666667,0.855,0.8744444444444445,0.8827777777777778
161,0.8516666666666667,0.855,0.875,0.8827777777777778
162,0.8522222222222222,0.855,0.875,0.8827777777777778
163,0.8527777777777777,0.855,0.875,0.8827777777777778
164,0.8527777777777777,0.8555555555555555,0.8755555555555555,0.8827777777777778
165,0.8527777777777777,0.8561111111111112,0.8755555555555555,0.8827777777777778
166,0.8533333333333334,0.8561111111111112,0.8755555555555555,0.8827777777777778
167,0.8533333333333334,0.8561111111111112,0.8755555555555555,0.8827777777777778
168,0.8533333333333334,0.8561111111111112,0.8761111111111111,0.8827777777777778
169,0.8538888888888889,0.8561111111111112,0.8761111111111111,0.8827777777777778
170,0.8538888888888889,0.8561111111111112,0.8761111111111111,0.8827777777777778
171,0.8538888888888889,0.8561111111111112,0.8766666666666667,0.8827777777777778
172,0.8538888888888889,0.8561111111111112,0.8777777777777778,0.8827777777777778
173,0.8538888888888889,0.8561111111111112,0.8777777777777778,0.8833333333333333
174,0.8544444444444445,0.8561111111111112,0.8788888888888889,0.8838888888888888
175,0.8544444444444445,0.8561111111111112,0.8794444444444445,0.8838888888888888
176,0.855,0.8566666666666667,0.88,0.8838888888888888
177,0.855,0.8566666666666667,0.8805555555555555,0.8838888888888888
178,0.855,0.8566666666666667,0.8805555555555555,0.8844444444444445
179,0.8555555555555555,0.8572222222222222,0.8805555555555555,0.8844444444444445
180,0.8555555555555555,0.8572222222222222,0.8811111111111111,0.8844444444444445
181,0.8555555555555555,0.8572222222222222,0.8816666666666667,0.8844444444444445
182,0.8555555555555555,0.8572222222222222,0.8822222222222222,0.8844444444444445
183,0.8561111111111112,0.8572222222222222,0.8822222222222222,0.8844444444444445
184,0.8561111111111112,0.8572222222222222,0.8822222222222222,0.8844444444444445
185,0.8561111111111112,0.8572222222222222,0.8822222222222222,0.8844444444444445
186,0.8561111111111112,0.8572222222222222,0.8827777777777778,0.8844444444444445
187,0.8561111111111112,0.8572222222222222,0.8827777777777778,0.8844444444444445
188,0.8561111111111112,0.8572222222222222,0.8827777777777778,0.8844444444444445
189,0.8561111111111112,0.8572222222222222,0.8827777777777778,0.8844444444444445
190,0.8561111111111112,0.8572222222222222,0.8833333333333333,0.8844444444444445
191,0.8561111111111112,0.8572222222222222,0.8833333333333333,0.8844444444444445
192,0.8561111111111112,0.8572222222222222,0.8833333333333333,0.8844444444444445
193,0.8561111111111112,0.8572222222222222,0.8833333333333333,0.8844444444444445
194,0.8566666666666667,0.8572222222222222,0.8833333333333333,0.8844444444444445
195,0.8566666666666667,0.8577777777777778,0.8838888888888888,0.8844444444444445
196,0.8566666666666667,0.8577777777777778,0.8838888888888888,0.8844444444444445
197,0.8577777777777778,0.8577777777777778,0.8838888888888888,0.8844444444444445
198,0.8577777777777778,0.8577777777777778,0.8838888888888888,0.8844444444444445
199,0.8577777777777778,0.8577777777777778,0.8838888888888888,0.8844444444444445
200,0.8577777777777778,0.8577777777777778,0.8844444444444445,0.8844444444444445


==> data/accuracy-at-k_nq-open-dev.csv <==
k,r1-p,r2-p,r1-f,r2-f
1,0.44592897110882723,0.5541852232499714,0.4486696357199954,0.5734840698869476
2,0.5474477560808496,0.6481671805412813,0.5541852232499714,0.6713486353774124
3,0.5988352175402535,0.6919036199611739,0.609226904190933,0.7194244604316546
4,0.6325225533858627,0.7170263788968825,0.6456549046477104,0.7471736896197327
5,0.6562749800159872,0.7321000342583076,0.6681511933310494,0.7648738152335275
6,0.6752312435765673,0.7451181911613566,0.6857371245860454,0.7761790567545963
7,0.6891629553500057,0.7547105173004454,0.701381751741464,0.7866849377640744
8,0.7008107799474705,0.762589928057554,0.714399908644513,0.7946785428799817
9,0.7102889117277607,0.7692132008678771,0.7265045106771726,0.8003882608199155
10,0.718282516843668,0.7737809752198241,0.7359826424574626,0.8042708690190704
11,0.7253625670891858,0.7776635834189791,0.7443188306497659,0.8090670320886149
12,0.7314148681055156,0.780518442388946,0.7513988808952837,0.8127212515701724
13,0.736896197327852,0.7831449126413155,0.7567660157588215,0.8162612766929314
14,0.7397510562978189,0.7859997716112824,0.7608770126755738,0.8193445243804957
15,0.7442046362909672,0.7887404362224506,0.7651022039511248,0.8218568002740665
16,0.7484298275665182,0.7909101290396254,0.7692132008678771,0.8236839100148453
17,0.7516272696128812,0.7925088500628069,0.7722964485554413,0.8258536028320201
18,0.7552814890944387,0.7947927372387804,0.7760648623957976,0.8274523238552015
19,0.758364736782003,0.7963914582619619,0.7786913326481671,0.8295078223135777
20,0.7612195957519698,0.7977617905675459,0.7812036085417381,0.8314491264131552
21,0.7643028434395341,0.7995889003083247,0.7842868562293023,0.8333904305127326
22,0.7663583418979102,0.8014160100491036,0.7883978531460546,0.8349891515359141
23,0.7685280347150851,0.8029005367134864,0.7915952951924174,0.8364736782002969
24,0.7711545049674546,0.8039282859426744,0.7939933767271897,0.8377298161470823
25,0.7732100034258308,0.8051844238894599,0.7958204864679684,0.8388717597350691
26,0.7754938906018043,0.8056412013246546,0.7977617905675459,0.8391001484526665
27,0.7776635834189791,0.8062121731186479,0.8007308438963116,0.8398995089642571
28,0.7792623044421606,0.80689733927144,0.803014731072285,0.8406988694758479
29,0.7806326367477446,0.807239922347836,0.8042708690190704,0.8412698412698413
30,0.7817745803357314,0.807925088500628,0.8062121731186479,0.8422975904990293
31,0.7831449126413155,0.8087244490122188,0.8078108941418294,0.8430969510106201
32,0.7849720223820943,0.8094096151650109,0.8091812264474135,0.8435537284458148
33,0.7862281603288798,0.8097521982414069,0.8104373643941989,0.8444672833162041
34,0.7874842982756651,0.8107799474705949,0.8115793079821857,0.8452666438277949
35,0.7880552700696586,0.811465113623387,0.8132922233641658,0.8457234212629896
36,0.789311408016444,0.8120360854173804,0.8150051387461459,0.8461801986981843
37,0.7899965741692361,0.8126070572113737,0.8169464428457234,0.8467511704921777
38,0.7905675459632294,0.8135206120817632,0.8178599977161128,0.8474363366449698
39,0.7912527121160214,0.8136348064405619,0.8194587187392943,0.8477789197213658
40,0.7926230444216056,0.8139773895169579,0.8208290510448784,0.8486924745917551
41,0.7934224049331963,0.8144341669521525,0.8223135777092612,0.8492634463857486
42,0.7942217654447871,0.8155761105401393,0.8233413269384492,0.8500628068973393
43,0.7952495146739751,0.8159186936165354,0.82414068745004,0.8505195843325339
44,0.7954779033915724,0.81637547105173,0.825168436679228,0.8507479730501313
45,0.7968482356971566,0.8174032202809182,0.8256252141144228,0.8509763617677287
46,0.7970766244147539,0.8178599977161128,0.8272239351376042,0.8512047504853261
47,0.7977617905675459,0.8185451638689049,0.8279091012903963,0.8518899166381181
48,0.7983327623615394,0.8191161356628982,0.828708461801987,0.8522324997145141
49,0.7995889003083247,0.8198013018156903,0.8292794335959803,0.8523466940733128
50,0.8006166495375129,0.819915496174489,0.8298504053899738,0.8528034715085074
51,0.8011876213315062,0.820258079250885,0.8307639602603631,0.8531460545849036
52,0.8015302044079022,0.8207148566860797,0.8311065433367592,0.8533744433025009
53,0.8024437592782917,0.820943245403677,0.8315633207719538,0.8538312207376956
54,0.803014731072285,0.8215142171976705,0.8323626812835446,0.8544021925316889
55,0.8040424803014731,0.8221993833504625,0.8328194587187393,0.8548589699668836
56,0.8043850633778691,0.8225419664268585,0.833276236153934,0.8549731643256823
57,0.8051844238894599,0.8231129382208519,0.8337330135891287,0.8552015530432797
58,0.8057553956834532,0.8235697156560466,0.8341897910243234,0.8556583304784744
59,0.8060979787598492,0.8235697156560466,0.8347607628183168,0.8556583304784744
60,0.8066689505538427,0.82414068745004,0.8356743176887061,0.8558867191960717
61,0.8070115336302387,0.8247116592440333,0.8363594838414983,0.8562293022724677
62,0.8076966997830307,0.8249400479616307,0.8365878725590956,0.8565718853488637
63,0.807925088500628,0.825168436679228,0.8370446499942903,0.8568002740664611
64,0.8086102546534201,0.8253968253968254,0.8376156217882836,0.8569144684252598
65,0.8094096151650109,0.8258536028320201,0.838186593582277,0.8571428571428571
66,0.8102089756766016,0.8259677971908188,0.8385291766586731,0.8573712458604545
67,0.8106657531117962,0.8261961859084161,0.8391001484526665,0.8577138289368506
68,0.8115793079821857,0.8264245746260135,0.8395569258878611,0.8579422176544479
69,0.8120360854173804,0.8265387689848122,0.8398995089642571,0.8582848007308439
70,0.8126070572113737,0.8269955464200068,0.8401278976818545,0.8583989950896426
71,0.8129496402877698,0.8272239351376042,0.8404704807582506,0.8586273838072399
72,0.8136348064405619,0.8275665182140002,0.8410414525522439,0.8587415781660386
73,0.8140915838757565,0.8275665182140002,0.8416124243462373,0.8589699668836359
74,0.8144341669521525,0.8279091012903963,0.8421833961402306,0.8593125499600319
75,0.8147767500285485,0.828365878725591,0.8426401735754254,0.859655133036428
76,0.8150051387461459,0.828365878725591,0.8427543679342241,0.8598835217540254
77,0.815347721822542,0.8285942674431883,0.8432111453694188,0.8598835217540254
78,0.8159186936165354,0.8285942674431883,0.8435537284458148,0.8601119104716227
79,0.816032887975334,0.828708461801987,0.8440105058810095,0.8601119104716227
80,0.8162612766929314,0.8288226561607857,0.8442388945986068,0.8603402991892201
81,0.8169464428457234,0.8288226561607857,0.8444672833162041,0.8605686879068174
82,0.8177458033573142,0.8288226561607857,0.8446956720338016,0.8606828822656161
83,0.8180883864337102,0.8291652392371817,0.8450382551101976,0.8607970766244147
84,0.8183167751513075,0.829393627954779,0.8454950325453923,0.8607970766244147
85,0.8184309695101062,0.8296220166723763,0.8459518099805869,0.8610254653420121
86,0.8186593582277035,0.829736211031175,0.8461801986981843,0.8614822427772068
87,0.8191161356628982,0.8299645997487725,0.8464085874157816,0.8615964371360055
88,0.8194587187392943,0.8299645997487725,0.8467511704921777,0.8618248258536029
89,0.819915496174489,0.8299645997487725,0.8472079479273724,0.8618248258536029
90,0.8200296905332877,0.8303071828251685,0.8475505310037684,0.8618248258536029
91,0.8200296905332877,0.8304213771839671,0.8476647253625671,0.8618248258536029
92,0.8200296905332877,0.8305355715427658,0.8481215027977618,0.8618248258536029
93,0.820258079250885,0.8308781546191618,0.8482356971565604,0.8619390202124015
94,0.8208290510448784,0.8312207376955578,0.8484640858741578,0.8620532145712002
95,0.8211716341212744,0.8312207376955578,0.8488066689505538,0.8620532145712002
96,0.821285828480073,0.8314491264131552,0.8489208633093526,0.8623957976475962
97,0.8217426059152678,0.8316775151307525,0.8491492520269499,0.8625099920063949
98,0.8218568002740665,0.8317917094895512,0.8494918351033459,0.8626241863651936
99,0.8221993833504625,0.8321342925659473,0.8497202238209433,0.8626241863651936
100,0.8227703551444558,0.8323626812835446,0.8500628068973393,0.8626241863651936
101,0.8232271325796505,0.8323626812835446,0.8504053899737353,0.8628525750827909
102,0.8234555212972479,0.8324768756423433,0.8505195843325339,0.8628525750827909
103,0.8235697156560466,0.8327052643599406,0.8507479730501313,0.8628525750827909
104,0.8240264930912413,0.832933653077538,0.8512047504853261,0.8630809638003882
105,0.8242548818088387,0.8330478474363366,0.8515473335617221,0.8630809638003882
106,0.824483270526436,0.8330478474363366,0.8518899166381181,0.8631951581591869
107,0.824825853602832,0.833276236153934,0.8518899166381181,0.8631951581591869
108,0.8252826310380267,0.8333904305127326,0.8521183053557154,0.8631951581591869
109,0.8258536028320201,0.8335046248715313,0.8525750827909101,0.8631951581591869
110,0.8261961859084161,0.8335046248715313,0.8531460545849036,0.8633093525179856
111,0.8265387689848122,0.8335046248715313,0.8533744433025009,0.8633093525179856
112,0.8266529633436108,0.83361881923033,0.8536028320200982,0.8634235468767842
113,0.8267671577024095,0.8338472079479273,0.8541738038140916,0.8634235468767842
114,0.8271097407788055,0.833961402306726,0.8545163868904876,0.8634235468767842
115,0.8274523238552015,0.833961402306726,0.8549731643256823,0.8635377412355829
116,0.8279091012903963,0.833961402306726,0.8550873586844809,0.8635377412355829
117,0.828023295649195,0.833961402306726,0.8552015530432797,0.8636519355943817
118,0.828365878725591,0.833961402306726,0.8555441361196757,0.863880324311979
119,0.828708461801987,0.8341897910243234,0.8561151079136691,0.863880324311979
120,0.828708461801987,0.8344181797419208,0.8563434966312664,0.863880324311979
121,0.8288226561607857,0.8347607628183168,0.8565718853488637,0.8643371017471737
122,0.8288226561607857,0.8348749571771155,0.8569144684252598,0.8643371017471737
123,0.829051044878383,0.8348749571771155,0.8570286627840584,0.8644512961059724
124,0.8291652392371817,0.8349891515359141,0.8570286627840584,0.864565490464771
125,0.8292794335959803,0.8351033458947128,0.8573712458604545,0.864565490464771
126,0.8292794335959803,0.8352175402535115,0.8574854402192532,0.8646796848235697
127,0.8295078223135777,0.8352175402535115,0.8574854402192532,0.8652506566175631
128,0.8295078223135777,0.8353317346123101,0.8577138289368506,0.8652506566175631
129,0.8296220166723763,0.8353317346123101,0.8579422176544479,0.8653648509763617
130,0.829736211031175,0.8357885120475048,0.8582848007308439,0.8655932396939591
131,0.8300787941075711,0.8359027064063035,0.8583989950896426,0.8657074340527577
132,0.8305355715427658,0.8361310951239008,0.8587415781660386,0.8657074340527577
133,0.8308781546191618,0.8364736782002969,0.8590841612424346,0.8657074340527577
134,0.8311065433367592,0.8365878725590956,0.8590841612424346,0.8657074340527577
135,0.8311065433367592,0.8365878725590956,0.8591983556012333,0.8658216284115565
136,0.8315633207719538,0.8365878725590956,0.8593125499600319,0.8659358227703552
137,0.8316775151307525,0.8367020669178943,0.8593125499600319,0.8659358227703552
138,0.8320200982071486,0.8367020669178943,0.8593125499600319,0.8659358227703552
139,0.8320200982071486,0.836816261276693,0.8593125499600319,0.8660500171291539
140,0.832248486924746,0.8369304556354916,0.8597693273952267,0.8662784058467512
141,0.8323626812835446,0.8370446499942903,0.8598835217540254,0.8662784058467512
142,0.8324768756423433,0.837158844353089,0.8601119104716227,0.8662784058467512
143,0.8328194587187393,0.8372730387118876,0.8602261048304214,0.8662784058467512
144,0.8328194587187393,0.8372730387118876,0.8604544935480187,0.8662784058467512
145,0.8331620417951353,0.8372730387118876,0.8605686879068174,0.8663926002055499
146,0.8331620417951353,0.837501427429485,0.8605686879068174,0.8663926002055499
147,0.8333904305127326,0.837501427429485,0.8606828822656161,0.8663926002055499
148,0.8335046248715313,0.8377298161470823,0.8610254653420121,0.8663926002055499
149,0.83361881923033,0.837844010505881,0.8612538540596094,0.8666209889231472
150,0.83361881923033,0.837844010505881,0.8615964371360055,0.8666209889231472
151,0.833961402306726,0.8379582048646796,0.8620532145712002,0.8666209889231472
152,0.8341897910243234,0.8379582048646796,0.8621674089299989,0.8666209889231472
153,0.8344181797419208,0.8379582048646796,0.8622816032887975,0.8667351832819459
154,0.8348749571771155,0.8380723992234783,0.8625099920063949,0.8669635719995432
155,0.8348749571771155,0.838186593582277,0.8627383807239922,0.8669635719995432
156,0.8349891515359141,0.838186593582277,0.8629667694415896,0.8669635719995432
157,0.8352175402535115,0.8383007879410758,0.8635377412355829,0.8670777663583419
158,0.8354459289711088,0.8383007879410758,0.8636519355943817,0.8670777663583419
159,0.8354459289711088,0.8385291766586731,0.8637661299531804,0.8670777663583419
160,0.8354459289711088,0.8387575653762704,0.863880324311979,0.8670777663583419
161,0.8354459289711088,0.8387575653762704,0.8641087130295764,0.8670777663583419
162,0.8354459289711088,0.8387575653762704,0.864222907388375,0.8670777663583419
163,0.8359027064063035,0.8387575653762704,0.864222907388375,0.8670777663583419
164,0.8362452894826996,0.8388717597350691,0.864222907388375,0.8673061550759392
165,0.8364736782002969,0.8389859540938678,0.864565490464771,0.8673061550759392
166,0.8365878725590956,0.8389859540938678,0.864908073541167,0.8673061550759392
167,0.836816261276693,0.8389859540938678,0.864908073541167,0.8674203494347379
168,0.8369304556354916,0.8389859540938678,0.864908073541167,0.8674203494347379
169,0.8370446499942903,0.8391001484526665,0.8650222678999657,0.8675345437935366
170,0.837501427429485,0.8392143428114651,0.8651364622587644,0.8675345437935366
171,0.837844010505881,0.8394427315290625,0.8654790453351604,0.8675345437935366
172,0.8380723992234783,0.8394427315290625,0.8654790453351604,0.8676487381523352
173,0.8383007879410758,0.8395569258878611,0.8657074340527577,0.8676487381523352
174,0.8384149822998744,0.8395569258878611,0.8658216284115565,0.8676487381523352
175,0.8387575653762704,0.8395569258878611,0.8658216284115565,0.8677629325111339
176,0.8388717597350691,0.8396711202466598,0.8659358227703552,0.8677629325111339
177,0.8388717597350691,0.8397853146054585,0.8662784058467512,0.8677629325111339
178,0.8391001484526665,0.8397853146054585,0.8665067945643485,0.8677629325111339
179,0.8392143428114651,0.8397853146054585,0.8665067945643485,0.8677629325111339
180,0.8392143428114651,0.8397853146054585,0.8665067945643485,0.8678771268699327
181,0.8393285371702638,0.8398995089642571,0.8666209889231472,0.8678771268699327
182,0.8393285371702638,0.8398995089642571,0.8668493776407445,0.8679913212287313
183,0.8393285371702638,0.8400137033230558,0.8668493776407445,0.8682197099463287
184,0.8393285371702638,0.8401278976818545,0.8668493776407445,0.8683339043051274
185,0.8394427315290625,0.8401278976818545,0.8669635719995432,0.8683339043051274
186,0.8394427315290625,0.8403562863994518,0.8673061550759392,0.8683339043051274
187,0.8394427315290625,0.8404704807582506,0.8674203494347379,0.868448098663926
188,0.8395569258878611,0.8404704807582506,0.8674203494347379,0.868448098663926
189,0.8396711202466598,0.8404704807582506,0.8674203494347379,0.868448098663926
190,0.8397853146054585,0.8404704807582506,0.8674203494347379,0.8685622930227247
191,0.8397853146054585,0.8404704807582506,0.8675345437935366,0.8685622930227247
192,0.8397853146054585,0.8404704807582506,0.8676487381523352,0.8685622930227247
193,0.8400137033230558,0.8404704807582506,0.8676487381523352,0.8685622930227247
194,0.8401278976818545,0.8405846751170493,0.8677629325111339,0.8685622930227247
195,0.8404704807582506,0.8406988694758479,0.8682197099463287,0.8685622930227247
196,0.8408130638346466,0.8406988694758479,0.868448098663926,0.8686764873815234
197,0.8410414525522439,0.8409272581934453,0.868790681740322,0.8686764873815234
198,0.8412698412698413,0.8410414525522439,0.868790681740322,0.8689048760991207
199,0.8412698412698413,0.8411556469110426,0.8690190704579194,0.8690190704579194
200,0.8412698412698413,0.8412698412698413,0.8690190704579194,0.8690190704579194


==> data/accuracy-at-k_nq-open-test.csv <==
k,r1-p,r2-p,r1-f,r2-f
1,0.4631578947368421,0.560387811634349,0.4645429362880886,0.5817174515235457
2,0.5570637119113574,0.6529085872576177,0.5673130193905818,0.6789473684210526
3,0.615235457063712,0.6916897506925208,0.6293628808864266,0.7249307479224377
4,0.6443213296398892,0.7202216066481995,0.6623268698060942,0.750415512465374
5,0.6637119113573408,0.7362880886426593,0.6861495844875346,0.7681440443213297
6,0.681994459833795,0.7490304709141274,0.7030470914127424,0.781994459833795
7,0.6991689750692521,0.7590027700831025,0.7174515235457064,0.7922437673130194
8,0.7127423822714681,0.7678670360110803,0.7337950138504156,0.8013850415512466
9,0.7218836565096953,0.7736842105263158,0.7445983379501385,0.807202216066482
10,0.7290858725761773,0.779224376731302,0.7526315789473684,0.8138504155124654
11,0.7354570637119113,0.7847645429362881,0.7598337950138504,0.8193905817174515
12,0.7415512465373961,0.7889196675900277,0.7656509695290858,0.824376731301939
13,0.745983379501385,0.7930747922437673,0.7714681440443213,0.8277008310249307
14,0.7523545706371191,0.7950138504155124,0.7767313019390581,0.8304709141274238
15,0.7592797783933518,0.7994459833795013,0.7844875346260388,0.8329639889196676
16,0.7637119113573407,0.8024930747922437,0.7869806094182825,0.8362880886426592
17,0.7681440443213297,0.8063711911357341,0.7914127423822714,0.8373961218836565
18,0.77202216066482,0.8083102493074792,0.7952908587257618,0.8407202216066482
19,0.7745152354570637,0.8091412742382271,0.8008310249307479,0.8434903047091413
20,0.7781163434903047,0.8099722991689751,0.8058171745152355,0.8445983379501385
21,0.7808864265927978,0.8138504155124654,0.8083102493074792,0.846814404432133
22,0.7831024930747923,0.8155124653739613,0.8105263157894737,0.8487534626038781
23,0.7858725761772853,0.817174515235457,0.8127423822714681,0.849584487534626
24,0.7889196675900277,0.8174515235457064,0.814404432132964,0.8512465373961219
25,0.7908587257617729,0.8185595567867036,0.8177285318559557,0.8518005540166205
26,0.7922437673130194,0.8204986149584488,0.8193905817174515,0.8523545706371192
27,0.7939058171745152,0.820775623268698,0.8213296398891967,0.8537396121883657
28,0.7955678670360111,0.820775623268698,0.8224376731301939,0.8545706371191135
29,0.7958448753462604,0.821606648199446,0.8238227146814404,0.8562326869806094
30,0.7972299168975069,0.8221606648199447,0.8249307479224377,0.8573407202216067
31,0.7983379501385042,0.8227146814404432,0.8260387811634349,0.8578947368421053
32,0.7991689750692521,0.8235457063711912,0.8282548476454293,0.8587257617728532
33,0.7997229916897507,0.824376731301939,0.8304709141274238,0.8595567867036011
34,0.8008310249307479,0.8252077562326869,0.8313019390581717,0.8598337950138504
35,0.8024930747922437,0.8260387811634349,0.8321329639889197,0.8603878116343491
36,0.8038781163434903,0.8268698060941828,0.8337950138504155,0.8609418282548477
37,0.8055401662049861,0.8282548476454293,0.8340720221606648,0.8612188365650969
38,0.8058171745152355,0.8285318559556787,0.8354570637119113,0.8626038781163435
39,0.8063711911357341,0.8285318559556787,0.8362880886426592,0.8642659279778393
40,0.807202216066482,0.8285318559556787,0.8371191135734072,0.864819944598338
41,0.8077562326869806,0.8293628808864266,0.8382271468144045,0.8650969529085872
42,0.8088642659279779,0.8296398891966759,0.8390581717451524,0.8650969529085872
43,0.8091412742382271,0.8304709141274238,0.8398891966759002,0.8662049861495845
44,0.8091412742382271,0.8304709141274238,0.8412742382271469,0.8664819944598338
45,0.8099722991689751,0.8315789473684211,0.8421052631578947,0.8667590027700831
46,0.8113573407202216,0.832409972299169,0.8434903047091413,0.8681440443213296
47,0.8124653739612189,0.8326869806094183,0.8440443213296399,0.868421052631579
48,0.8132963988919668,0.8337950138504155,0.8443213296398892,0.8689750692520776
49,0.8152354570637119,0.8340720221606648,0.8448753462603878,0.8695290858725762
50,0.8163434903047091,0.8343490304709141,0.845983379501385,0.8700831024930747
51,0.8168975069252078,0.8346260387811635,0.8462603878116344,0.8703601108033241
52,0.817174515235457,0.8351800554016621,0.846814404432133,0.8706371191135734
53,0.817174515235457,0.83601108033241,0.8470914127423823,0.8709141274238227
54,0.818005540166205,0.8362880886426592,0.8470914127423823,0.871191135734072
55,0.8185595567867036,0.8365650969529086,0.8476454293628809,0.8714681440443214
56,0.8193905817174515,0.8365650969529086,0.8484764542936288,0.8722991689750692
57,0.8199445983379502,0.8371191135734072,0.8490304709141274,0.8722991689750692
58,0.820775623268698,0.8373961218836565,0.849584487534626,0.8725761772853186
59,0.8213296398891967,0.8379501385041551,0.8498614958448754,0.8734072022160665
60,0.8218836565096953,0.8385041551246537,0.8509695290858725,0.8734072022160665
61,0.8224376731301939,0.8390581717451524,0.8518005540166205,0.8736842105263158
62,0.8235457063711912,0.839612188365651,0.8526315789473684,0.8739612188365651
63,0.8240997229916898,0.8404432132963989,0.853185595567867,0.8739612188365651
64,0.8246537396121884,0.8407202216066482,0.8542936288088643,0.8742382271468144
65,0.8254847645429363,0.8409972299168975,0.8545706371191135,0.8745152354570637
66,0.8268698060941828,0.8418282548476455,0.8554016620498615,0.8745152354570637
67,0.8268698060941828,0.8421052631578947,0.8556786703601108,0.874792243767313
68,0.8271468144044322,0.842382271468144,0.8562326869806094,0.8753462603878116
69,0.8274238227146814,0.842382271468144,0.856786703601108,0.8753462603878116
70,0.8274238227146814,0.842382271468144,0.8573407202216067,0.875623268698061
71,0.8277008310249307,0.8426592797783934,0.8578947368421053,0.875623268698061
72,0.8277008310249307,0.8429362880886426,0.8581717451523546,0.875623268698061
73,0.8279778393351801,0.8429362880886426,0.8584487534626039,0.8764542936288089
74,0.8285318559556787,0.8429362880886426,0.8584487534626039,0.8770083102493075
75,0.8290858725761773,0.8429362880886426,0.8587257617728532,0.8770083102493075
76,0.8290858725761773,0.8434903047091413,0.8587257617728532,0.8772853185595568
77,0.8296398891966759,0.8434903047091413,0.8587257617728532,0.8772853185595568
78,0.8299168975069252,0.8440443213296399,0.8587257617728532,0.8778393351800554
79,0.8301939058171746,0.8440443213296399,0.8587257617728532,0.8781163434903048
80,0.8301939058171746,0.8443213296398892,0.8590027700831024,0.8781163434903048
81,0.8304709141274238,0.8448753462603878,0.8595567867036011,0.8781163434903048
82,0.8310249307479224,0.8451523545706371,0.8598337950138504,0.8781163434903048
83,0.8315789473684211,0.8454293628808864,0.8601108033240997,0.878393351800554
84,0.8315789473684211,0.8454293628808864,0.8606648199445983,0.8786703601108034
85,0.8321329639889197,0.8457063711911358,0.8609418282548477,0.8786703601108034
86,0.8321329639889197,0.845983379501385,0.8612188365650969,0.8786703601108034
87,0.832409972299169,0.845983379501385,0.8612188365650969,0.8786703601108034
88,0.832409972299169,0.8462603878116344,0.8620498614958448,0.8786703601108034
89,0.8326869806094183,0.8462603878116344,0.8623268698060942,0.8789473684210526
90,0.8343490304709141,0.8462603878116344,0.8628808864265928,0.8789473684210526
91,0.8346260387811635,0.8462603878116344,0.8637119113573407,0.8789473684210526
92,0.8354570637119113,0.8462603878116344,0.8642659279778393,0.8792243767313019
93,0.8354570637119113,0.8465373961218836,0.8645429362880886,0.8795013850415513
94,0.8354570637119113,0.846814404432133,0.8650969529085872,0.8795013850415513
95,0.8357340720221607,0.8470914127423823,0.8653739612188366,0.8797783933518005
96,0.8357340720221607,0.8470914127423823,0.8653739612188366,0.8797783933518005
97,0.8362880886426592,0.8470914127423823,0.8656509695290858,0.8800554016620499
98,0.8365650969529086,0.8473684210526315,0.8656509695290858,0.8803324099722992
99,0.8365650969529086,0.8473684210526315,0.8659279778393352,0.8803324099722992
100,0.8368421052631579,0.8473684210526315,0.8667590027700831,0.8803324099722992
101,0.8371191135734072,0.8479224376731302,0.8667590027700831,0.8803324099722992
102,0.8376731301939058,0.8479224376731302,0.8670360110803325,0.8808864265927978
103,0.8376731301939058,0.8479224376731302,0.8670360110803325,0.8808864265927978
104,0.8376731301939058,0.8479224376731302,0.8678670360110803,0.8808864265927978
105,0.8379501385041551,0.8479224376731302,0.868421052631579,0.8808864265927978
106,0.8379501385041551,0.8481994459833795,0.868421052631579,0.881163434903047
107,0.8379501385041551,0.8487534626038781,0.868421052631579,0.881163434903047
108,0.8382271468144045,0.8487534626038781,0.868421052631579,0.8814404432132964
109,0.8382271468144045,0.8490304709141274,0.868421052631579,0.8814404432132964
110,0.8385041551246537,0.8490304709141274,0.8689750692520776,0.881994459833795
111,0.838781163434903,0.8493074792243768,0.8695290858725762,0.881994459833795
112,0.838781163434903,0.8493074792243768,0.8700831024930747,0.881994459833795
113,0.8390581717451524,0.8493074792243768,0.8700831024930747,0.8822714681440443
114,0.8393351800554016,0.8498614958448754,0.8706371191135734,0.8822714681440443
115,0.839612188365651,0.850415512465374,0.8714681440443214,0.8822714681440443
116,0.8401662049861496,0.8506925207756233,0.8717451523545706,0.8828254847645429
117,0.8407202216066482,0.8512465373961219,0.87202216066482,0.8831024930747923
118,0.8412742382271469,0.8512465373961219,0.87202216066482,0.8833795013850415
119,0.8412742382271469,0.8512465373961219,0.87202216066482,0.8833795013850415
120,0.8412742382271469,0.8512465373961219,0.87202216066482,0.8836565096952909
121,0.8412742382271469,0.8512465373961219,0.87202216066482,0.8836565096952909
122,0.8415512465373961,0.8515235457063712,0.8725761772853186,0.8839335180055402
123,0.8415512465373961,0.8515235457063712,0.8725761772853186,0.8842105263157894
124,0.8418282548476455,0.8515235457063712,0.8725761772853186,0.8842105263157894
125,0.8421052631578947,0.8515235457063712,0.8725761772853186,0.8842105263157894
126,0.842382271468144,0.8515235457063712,0.8728531855955679,0.8844875346260388
127,0.8429362880886426,0.8518005540166205,0.8728531855955679,0.8844875346260388
128,0.8429362880886426,0.8518005540166205,0.8728531855955679,0.884764542936288
129,0.843213296398892,0.8518005540166205,0.8731301939058171,0.884764542936288
130,0.8437673130193906,0.8520775623268698,0.8734072022160665,0.8850415512465374
131,0.8440443213296399,0.8526315789473684,0.8734072022160665,0.8850415512465374
132,0.8443213296398892,0.8526315789473684,0.8734072022160665,0.8850415512465374
133,0.8443213296398892,0.8526315789473684,0.8734072022160665,0.8850415512465374
134,0.8445983379501385,0.8526315789473684,0.8736842105263158,0.8850415512465374
135,0.8445983379501385,0.853185595567867,0.8739612188365651,0.8853185595567867
136,0.8448753462603878,0.853185595567867,0.8739612188365651,0.8853185595567867
137,0.8448753462603878,0.8534626038781163,0.8739612188365651,0.885595567867036
138,0.8451523545706371,0.8534626038781163,0.8745152354570637,0.885595567867036
139,0.8454293628808864,0.8534626038781163,0.8745152354570637,0.885595567867036
140,0.8454293628808864,0.8537396121883657,0.874792243767313,0.885595567867036
141,0.8454293628808864,0.8537396121883657,0.875623268698061,0.885595567867036
142,0.8457063711911358,0.8540166204986149,0.8759002770083103,0.885595567867036
143,0.8462603878116344,0.8542936288088643,0.8759002770083103,0.8858725761772853
144,0.8465373961218836,0.8542936288088643,0.8767313019390581,0.8858725761772853
145,0.8465373961218836,0.8542936288088643,0.8772853185595568,0.8858725761772853
146,0.8465373961218836,0.8542936288088643,0.8775623268698061,0.8861495844875347
147,0.846814404432133,0.8542936288088643,0.8778393351800554,0.8864265927977839
148,0.8476454293628809,0.8545706371191135,0.878393351800554,0.8864265927977839
149,0.8484764542936288,0.8548476454293629,0.8792243767313019,0.8864265927977839
150,0.8484764542936288,0.8548476454293629,0.8792243767313019,0.8864265927977839
151,0.8484764542936288,0.8548476454293629,0.8792243767313019,0.8864265927977839
152,0.8484764542936288,0.8548476454293629,0.8795013850415513,0.8864265927977839
153,0.8487534626038781,0.8554016620498615,0.8795013850415513,0.8864265927977839
154,0.8487534626038781,0.8554016620498615,0.8797783933518005,0.8867036011080333
155,0.8490304709141274,0.8554016620498615,0.8797783933518005,0.8869806094182825
156,0.849584487534626,0.8554016620498615,0.8800554016620499,0.8869806094182825
157,0.849584487534626,0.8556786703601108,0.8806094182825485,0.8869806094182825
158,0.849584487534626,0.8556786703601108,0.8806094182825485,0.8869806094182825
159,0.849584487534626,0.8562326869806094,0.881163434903047,0.8869806094182825
160,0.8498614958448754,0.8565096952908587,0.881163434903047,0.8869806094182825
161,0.8498614958448754,0.8565096952908587,0.881163434903047,0.8869806094182825
162,0.8498614958448754,0.8565096952908587,0.881163434903047,0.8869806094182825
163,0.8501385041551247,0.8565096952908587,0.881163434903047,0.8869806094182825
164,0.8509695290858725,0.8565096952908587,0.881163434903047,0.8869806094182825
165,0.8512465373961219,0.8565096952908587,0.8817174515235457,0.8869806094182825
166,0.8515235457063712,0.8565096952908587,0.8817174515235457,0.8869806094182825
167,0.8515235457063712,0.8565096952908587,0.881994459833795,0.8869806094182825
168,0.8518005540166205,0.856786703601108,0.881994459833795,0.8872576177285318
169,0.8526315789473684,0.856786703601108,0.881994459833795,0.8872576177285318
170,0.853185595567867,0.856786703601108,0.8828254847645429,0.8872576177285318
171,0.8540166204986149,0.856786703601108,0.8828254847645429,0.8872576177285318
172,0.8542936288088643,0.8570637119113573,0.8831024930747923,0.8875346260387812
173,0.8548476454293629,0.8573407202216067,0.8836565096952909,0.8875346260387812
174,0.8554016620498615,0.8576177285318559,0.8839335180055402,0.8875346260387812
175,0.8554016620498615,0.8576177285318559,0.8842105263157894,0.8875346260387812
176,0.8554016620498615,0.8576177285318559,0.8842105263157894,0.8875346260387812
177,0.8556786703601108,0.8576177285318559,0.884764542936288,0.8875346260387812
178,0.8559556786703602,0.8576177285318559,0.884764542936288,0.8878116343490304
179,0.8559556786703602,0.8578947368421053,0.8850415512465374,0.8878116343490304
180,0.8559556786703602,0.8578947368421053,0.8850415512465374,0.8878116343490304
181,0.8559556786703602,0.8581717451523546,0.8853185595567867,0.8880886426592798
182,0.8559556786703602,0.8581717451523546,0.885595567867036,0.8880886426592798
183,0.8559556786703602,0.8581717451523546,0.885595567867036,0.8880886426592798
184,0.8559556786703602,0.8581717451523546,0.885595567867036,0.8880886426592798
185,0.8562326869806094,0.8581717451523546,0.8858725761772853,0.8883656509695291
186,0.8562326869806094,0.8581717451523546,0.8858725761772853,0.8883656509695291
187,0.856786703601108,0.8581717451523546,0.8861495844875347,0.8883656509695291
188,0.856786703601108,0.8581717451523546,0.8864265927977839,0.8883656509695291
189,0.856786703601108,0.8584487534626039,0.8864265927977839,0.8883656509695291
190,0.8570637119113573,0.8584487534626039,0.8869806094182825,0.8883656509695291
191,0.8570637119113573,0.8584487534626039,0.8869806094182825,0.8883656509695291
192,0.8573407202216067,0.8584487534626039,0.8872576177285318,0.8883656509695291
193,0.8573407202216067,0.8587257617728532,0.8875346260387812,0.8883656509695291
194,0.8576177285318559,0.8592797783933518,0.8875346260387812,0.8883656509695291
195,0.8576177285318559,0.8592797783933518,0.8878116343490304,0.8883656509695291
196,0.8578947368421053,0.8592797783933518,0.8880886426592798,0.8883656509695291
197,0.8581717451523546,0.8592797783933518,0.8880886426592798,0.8883656509695291
198,0.8584487534626039,0.8592797783933518,0.8883656509695291,0.8883656509695291
199,0.8587257617728532,0.8592797783933518,0.8883656509695291,0.8883656509695291
200,0.8592797783933518,0.8592797783933518,0.8883656509695291,0.8883656509695291


==> data/accuracy-at-k_reader-full_efficientqa.csv <==
topk,start,end,joint,selection,indep,all
1,0.5988888740539551,0.5950000286102295,0.6000000238418579,0.6083333492279053,0.5983333587646484,0.6000000238418579
2,0.6911110877990723,0.6949999928474426,0.6927777528762817,0.6983333230018616,0.6916666626930237,0.6922222375869751
3,0.7355555295944214,0.7383333444595337,0.7383333444595337,0.7444444298744202,0.7383333444595337,0.7405555844306946
4,0.7677778005599976,0.7638888955116272,0.7666666507720947,0.7677778005599976,0.7644444704055786,0.7666666507720947
5,0.7794444561004639,0.7822222113609314,0.7816666960716248,0.7833333611488342,0.7816666960716248,0.7827777862548828
6,0.7927777767181396,0.7933333516120911,0.7927777767181396,0.79666668176651,0.7955555319786072,0.7950000166893005
7,0.8033333420753479,0.8072222471237183,0.8038889169692993,0.8083333373069763,0.804444432258606,0.8050000071525574
8,0.8111110925674438,0.8133333325386047,0.8094444274902344,0.8138889074325562,0.8116666674613953,0.8133333325386047
9,0.8183333277702332,0.8177777528762817,0.8172222375869751,0.8183333277702332,0.8177777528762817,0.8166666626930237
10,0.8222222328186035,0.8216666579246521,0.8199999928474426,0.8216666579246521,0.8211110830307007,0.8211110830307007
11,0.8277778029441833,0.8255555629730225,0.8244444727897644,0.8266666531562805,0.8266666531562805,0.8261111378669739
12,0.8305555582046509,0.8277778029441833,0.8277778029441833,0.8299999833106995,0.8294444680213928,0.8277778029441833
13,0.8338888883590698,0.8327777981758118,0.8311111330986023,0.8316666483879089,0.8327777981758118,0.8327777981758118
14,0.8338888883590698,0.8333333134651184,0.8338888883590698,0.8333333134651184,0.8338888883590698,0.8355555534362793
15,0.8361111283302307,0.8349999785423279,0.8349999785423279,0.8366666436195374,0.8344444632530212,0.8366666436195374
16,0.8383333086967468,0.8377777934074402,0.8366666436195374,0.8394444584846497,0.8383333086967468,0.8383333086967468
17,0.8394444584846497,0.8383333086967468,0.8377777934074402,0.8411111235618591,0.8399999737739563,0.8388888835906982
18,0.8405555486679077,0.8383333086967468,0.8394444584846497,0.8422222137451172,0.8399999737739563,0.8405555486679077
19,0.8405555486679077,0.8388888835906982,0.8411111235618591,0.8427777886390686,0.8405555486679077,0.8411111235618591
20,0.8422222137451172,0.8394444584846497,0.8416666388511658,0.8455555438995361,0.8411111235618591,0.8438888788223267
21,0.8450000286102295,0.8422222137451172,0.8422222137451172,0.8494444489479065,0.8433333039283752,0.8450000286102295
22,0.8461111187934875,0.8444444537162781,0.8461111187934875,0.8505555391311646,0.8472222089767456,0.846666693687439
23,0.8483333587646484,0.8472222089767456,0.847777783870697,0.851111114025116,0.8483333587646484,0.8483333587646484
24,0.8494444489479065,0.8483333587646484,0.847777783870697,0.8538888692855835,0.8488888740539551,0.8488888740539551
25,0.8500000238418579,0.8494444489479065,0.8483333587646484,0.8538888692855835,0.8500000238418579,0.8516666889190674
26,0.8516666889190674,0.851111114025116,0.8500000238418579,0.8550000190734863,0.851111114025116,0.852222204208374
27,0.852222204208374,0.8516666889190674,0.851111114025116,0.855555534362793,0.852222204208374,0.8533333539962769
28,0.8527777791023254,0.8533333539962769,0.8527777791023254,0.8566666841506958,0.852222204208374,0.8533333539962769
29,0.8544444441795349,0.8538888692855835,0.8538888692855835,0.8577777743339539,0.8550000190734863,0.8550000190734863
30,0.8544444441795349,0.855555534362793,0.8538888692855835,0.8583333492279053,0.8561111092567444,0.8561111092567444
31,0.8561111092567444,0.8561111092567444,0.8544444441795349,0.8588888645172119,0.8566666841506958,0.8572221994400024
32,0.8566666841506958,0.8572221994400024,0.855555534362793,0.8588888645172119,0.8572221994400024,0.8572221994400024
33,0.8572221994400024,0.8577777743339539,0.8566666841506958,0.8594444394111633,0.8572221994400024,0.8577777743339539
34,0.8577777743339539,0.8594444394111633,0.8583333492279053,0.8600000143051147,0.8577777743339539,0.8594444394111633
35,0.8588888645172119,0.8611111044883728,0.8588888645172119,0.8611111044883728,0.8588888645172119,0.8600000143051147
36,0.8594444394111633,0.8611111044883728,0.8600000143051147,0.8622221946716309,0.8600000143051147,0.8605555295944214
37,0.8600000143051147,0.8611111044883728,0.8605555295944214,0.8627777695655823,0.8605555295944214,0.8605555295944214
38,0.8611111044883728,0.8616666793823242,0.8616666793823242,0.8627777695655823,0.8605555295944214,0.8622221946716309
39,0.8611111044883728,0.8622221946716309,0.8627777695655823,0.8633333444595337,0.8616666793823242,0.8622221946716309
40,0.8627777695655823,0.8622221946716309,0.8627777695655823,0.8633333444595337,0.8627777695655823,0.8622221946716309
41,0.8633333444595337,0.8633333444595337,0.8633333444595337,0.8633333444595337,0.8627777695655823,0.8627777695655823
42,0.8638888597488403,0.8633333444595337,0.8638888597488403,0.8644444346427917,0.8638888597488403,0.8627777695655823
43,0.8638888597488403,0.8638888597488403,0.8638888597488403,0.8650000095367432,0.8638888597488403,0.8633333444595337
44,0.8638888597488403,0.8650000095367432,0.8638888597488403,0.8655555844306946,0.8644444346427917,0.8644444346427917
45,0.8644444346427917,0.8650000095367432,0.8644444346427917,0.8661110997200012,0.8650000095367432,0.8650000095367432
46,0.8650000095367432,0.8655555844306946,0.8650000095367432,0.8666666746139526,0.8650000095367432,0.8655555844306946
47,0.8650000095367432,0.8661110997200012,0.8655555844306946,0.8666666746139526,0.8650000095367432,0.8655555844306946
48,0.8661110997200012,0.8661110997200012,0.8655555844306946,0.8666666746139526,0.8661110997200012,0.8661110997200012
49,0.8661110997200012,0.867222249507904,0.8655555844306946,0.8666666746139526,0.8661110997200012,0.8666666746139526
50,0.8661110997200012,0.867222249507904,0.8666666746139526,0.8677777647972107,0.8661110997200012,0.8666666746139526
51,0.8661110997200012,0.867222249507904,0.8666666746139526,0.8683333396911621,0.8661110997200012,0.8666666746139526
52,0.8661110997200012,0.8677777647972107,0.8666666746139526,0.8694444298744202,0.8666666746139526,0.867222249507904
53,0.8661110997200012,0.8683333396911621,0.8666666746139526,0.8700000047683716,0.8666666746139526,0.8677777647972107
54,0.8666666746139526,0.8683333396911621,0.8666666746139526,0.8700000047683716,0.8677777647972107,0.8677777647972107
55,0.867222249507904,0.8683333396911621,0.8666666746139526,0.8700000047683716,0.8683333396911621,0.8677777647972107
56,0.8683333396911621,0.8683333396911621,0.8666666746139526,0.8700000047683716,0.8683333396911621,0.8683333396911621
57,0.8694444298744202,0.8683333396911621,0.867222249507904,0.8700000047683716,0.8683333396911621,0.8683333396911621
58,0.8694444298744202,0.8683333396911621,0.867222249507904,0.870555579662323,0.8688889145851135,0.8683333396911621
59,0.8700000047683716,0.8688889145851135,0.8677777647972107,0.8711110949516296,0.8694444298744202,0.8688889145851135
60,0.8700000047683716,0.8694444298744202,0.8683333396911621,0.871666669845581,0.8700000047683716,0.8700000047683716
61,0.870555579662323,0.8694444298744202,0.8688889145851135,0.8722222447395325,0.8700000047683716,0.8700000047683716
62,0.870555579662323,0.8700000047683716,0.8688889145851135,0.8733333349227905,0.8700000047683716,0.8700000047683716
63,0.870555579662323,0.870555579662323,0.8700000047683716,0.8733333349227905,0.8700000047683716,0.8700000047683716
64,0.870555579662323,0.870555579662323,0.8700000047683716,0.8733333349227905,0.8700000047683716,0.870555579662323
65,0.870555579662323,0.870555579662323,0.8700000047683716,0.8733333349227905,0.8700000047683716,0.870555579662323
66,0.870555579662323,0.871666669845581,0.8700000047683716,0.8738889098167419,0.8700000047683716,0.8711110949516296
67,0.870555579662323,0.8722222447395325,0.8700000047683716,0.8738889098167419,0.8700000047683716,0.8727777600288391
68,0.870555579662323,0.8733333349227905,0.870555579662323,0.8744444251060486,0.8711110949516296,0.8733333349227905
69,0.870555579662323,0.8733333349227905,0.8711110949516296,0.8744444251060486,0.8722222447395325,0.8733333349227905
70,0.870555579662323,0.8733333349227905,0.871666669845581,0.8744444251060486,0.8738889098167419,0.8733333349227905
71,0.8711110949516296,0.8733333349227905,0.871666669845581,0.875,0.8738889098167419,0.8733333349227905
72,0.8727777600288391,0.8733333349227905,0.871666669845581,0.875,0.8744444251060486,0.8733333349227905
73,0.8733333349227905,0.8738889098167419,0.8722222447395325,0.875,0.8744444251060486,0.8738889098167419
74,0.8738889098167419,0.8744444251060486,0.8722222447395325,0.875,0.8744444251060486,0.8738889098167419
75,0.8738889098167419,0.875,0.8727777600288391,0.875,0.8744444251060486,0.8738889098167419
76,0.8744444251060486,0.875,0.8727777600288391,0.875,0.8744444251060486,0.8738889098167419
77,0.8744444251060486,0.875,0.8733333349227905,0.875,0.8744444251060486,0.8744444251060486
78,0.8744444251060486,0.875,0.8738889098167419,0.875,0.8744444251060486,0.8744444251060486
79,0.8744444251060486,0.875,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
80,0.8744444251060486,0.875,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
81,0.8744444251060486,0.875,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
82,0.8744444251060486,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
83,0.8744444251060486,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
84,0.8744444251060486,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
85,0.8744444251060486,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
86,0.8744444251060486,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.8744444251060486,0.875
87,0.875,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.875,0.875
88,0.875,0.8755555748939514,0.8744444251060486,0.8761110901832581,0.875,0.875
89,0.8755555748939514,0.8761110901832581,0.875,0.8761110901832581,0.875,0.875
90,0.8755555748939514,0.8761110901832581,0.875,0.8761110901832581,0.875,0.875
91,0.8755555748939514,0.8761110901832581,0.875,0.8761110901832581,0.875,0.875
92,0.8761110901832581,0.8761110901832581,0.875,0.8761110901832581,0.875,0.875
93,0.8761110901832581,0.8761110901832581,0.875,0.8761110901832581,0.875,0.875
94,0.8761110901832581,0.8761110901832581,0.875,0.8766666650772095,0.8755555748939514,0.875
95,0.8761110901832581,0.8761110901832581,0.875,0.8766666650772095,0.8755555748939514,0.875
96,0.8761110901832581,0.8761110901832581,0.875,0.8772222399711609,0.8755555748939514,0.875
97,0.8761110901832581,0.8761110901832581,0.875,0.8777777552604675,0.8755555748939514,0.875
98,0.8761110901832581,0.8761110901832581,0.875,0.8777777552604675,0.8761110901832581,0.8755555748939514
99,0.8761110901832581,0.8761110901832581,0.8755555748939514,0.8777777552604675,0.8766666650772095,0.8755555748939514
100,0.8766666650772095,0.8761110901832581,0.8755555748939514,0.8777777552604675,0.8766666650772095,0.8766666650772095
101,0.8766666650772095,0.8761110901832581,0.8755555748939514,0.8777777552604675,0.8772222399711609,0.8766666650772095
102,0.8766666650772095,0.8766666650772095,0.8761110901832581,0.8777777552604675,0.8772222399711609,0.8766666650772095
103,0.8766666650772095,0.8766666650772095,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
104,0.8766666650772095,0.8766666650772095,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
105,0.8766666650772095,0.8772222399711609,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
106,0.8766666650772095,0.8772222399711609,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
107,0.8766666650772095,0.8772222399711609,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
108,0.8766666650772095,0.8777777552604675,0.8766666650772095,0.878333330154419,0.8772222399711609,0.8766666650772095
109,0.8766666650772095,0.8777777552604675,0.8777777552604675,0.879444420337677,0.8777777552604675,0.8777777552604675
110,0.8772222399711609,0.878333330154419,0.878333330154419,0.8799999952316284,0.8777777552604675,0.8777777552604675
111,0.8772222399711609,0.8788889050483704,0.8788889050483704,0.8799999952316284,0.8777777552604675,0.8777777552604675
112,0.8772222399711609,0.8788889050483704,0.8788889050483704,0.8805555701255798,0.878333330154419,0.8777777552604675
113,0.8772222399711609,0.879444420337677,0.8788889050483704,0.8805555701255798,0.8788889050483704,0.8777777552604675
114,0.8777777552604675,0.8799999952316284,0.8788889050483704,0.8805555701255798,0.8788889050483704,0.878333330154419
115,0.878333330154419,0.8799999952316284,0.8788889050483704,0.8805555701255798,0.879444420337677,0.8788889050483704
116,0.879444420337677,0.8805555701255798,0.8788889050483704,0.8805555701255798,0.8799999952316284,0.8788889050483704
117,0.8799999952316284,0.8805555701255798,0.8788889050483704,0.8805555701255798,0.8805555701255798,0.879444420337677
118,0.8799999952316284,0.8805555701255798,0.879444420337677,0.8805555701255798,0.8805555701255798,0.879444420337677
119,0.8799999952316284,0.8811110854148865,0.879444420337677,0.8805555701255798,0.8805555701255798,0.8805555701255798
120,0.8799999952316284,0.8811110854148865,0.8799999952316284,0.8805555701255798,0.8811110854148865,0.8805555701255798
121,0.8799999952316284,0.8811110854148865,0.8799999952316284,0.8805555701255798,0.8811110854148865,0.8805555701255798
122,0.8799999952316284,0.8811110854148865,0.8799999952316284,0.8805555701255798,0.8811110854148865,0.8811110854148865
123,0.8799999952316284,0.8811110854148865,0.8799999952316284,0.8811110854148865,0.8811110854148865,0.8811110854148865
124,0.8805555701255798,0.8811110854148865,0.8799999952316284,0.8811110854148865,0.8811110854148865,0.8811110854148865
125,0.8805555701255798,0.8811110854148865,0.8799999952316284,0.8811110854148865,0.8811110854148865,0.8811110854148865
126,0.8805555701255798,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
127,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
128,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
129,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
130,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
131,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
132,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
133,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8811110854148865
134,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8816666603088379
135,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8816666603088379
136,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8816666603088379
137,0.8811110854148865,0.8811110854148865,0.8805555701255798,0.8811110854148865,0.8811110854148865,0.8816666603088379
138,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8816666603088379,0.8816666603088379
139,0.8816666603088379,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8816666603088379,0.8816666603088379
140,0.8816666603088379,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8816666603088379,0.8822222352027893
141,0.8816666603088379,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8816666603088379,0.8822222352027893
142,0.8816666603088379,0.8811110854148865,0.8811110854148865,0.8811110854148865,0.8816666603088379,0.8822222352027893
143,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8822222352027893
144,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8822222352027893
145,0.8822222352027893,0.8811110854148865,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8822222352027893
146,0.882777750492096,0.8811110854148865,0.8816666603088379,0.8811110854148865,0.8816666603088379,0.8822222352027893
147,0.882777750492096,0.8811110854148865,0.8822222352027893,0.8811110854148865,0.8822222352027893,0.882777750492096
148,0.882777750492096,0.8822222352027893,0.8822222352027893,0.8811110854148865,0.882777750492096,0.882777750492096
149,0.882777750492096,0.8822222352027893,0.8822222352027893,0.8816666603088379,0.882777750492096,0.882777750492096
150,0.882777750492096,0.8822222352027893,0.8822222352027893,0.8816666603088379,0.882777750492096,0.882777750492096
151,0.882777750492096,0.8822222352027893,0.8822222352027893,0.8822222352027893,0.882777750492096,0.882777750492096
152,0.8833333253860474,0.8822222352027893,0.8822222352027893,0.8822222352027893,0.882777750492096,0.882777750492096
153,0.8833333253860474,0.8822222352027893,0.8822222352027893,0.8822222352027893,0.882777750492096,0.882777750492096
154,0.8833333253860474,0.8822222352027893,0.8822222352027893,0.8822222352027893,0.882777750492096,0.882777750492096
155,0.8833333253860474,0.8822222352027893,0.882777750492096,0.8822222352027893,0.882777750492096,0.882777750492096
156,0.8833333253860474,0.882777750492096,0.882777750492096,0.8822222352027893,0.882777750492096,0.882777750492096
157,0.8833333253860474,0.882777750492096,0.882777750492096,0.8822222352027893,0.882777750492096,0.882777750492096
158,0.8833333253860474,0.882777750492096,0.882777750492096,0.8822222352027893,0.882777750492096,0.882777750492096
159,0.8833333253860474,0.882777750492096,0.882777750492096,0.8822222352027893,0.882777750492096,0.882777750492096
160,0.8833333253860474,0.882777750492096,0.882777750492096,0.882777750492096,0.882777750492096,0.882777750492096
161,0.8833333253860474,0.882777750492096,0.882777750492096,0.8833333253860474,0.882777750492096,0.882777750492096
162,0.8833333253860474,0.882777750492096,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474
163,0.8833333253860474,0.882777750492096,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474
164,0.8833333253860474,0.882777750492096,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474
165,0.8833333253860474,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474,0.8833333253860474
166,0.8838889002799988,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474,0.8833333253860474
167,0.8838889002799988,0.882777750492096,0.8833333253860474,0.8833333253860474,0.8833333253860474,0.8833333253860474
168,0.8838889002799988,0.8833333253860474,0.8833333253860474,0.8838889002799988,0.8833333253860474,0.8833333253860474
169,0.8838889002799988,0.8833333253860474,0.8833333253860474,0.8838889002799988,0.8838889002799988,0.8838889002799988
170,0.8838889002799988,0.8833333253860474,0.8833333253860474,0.8838889002799988,0.8838889002799988,0.8838889002799988
171,0.8838889002799988,0.8838889002799988,0.8833333253860474,0.8838889002799988,0.8838889002799988,0.8838889002799988
172,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
173,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
174,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
175,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
176,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
177,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
178,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
179,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
180,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
181,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
182,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
183,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
184,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
185,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
186,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
187,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
188,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
189,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
190,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
191,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
192,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
193,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988,0.8838889002799988
194,0.8838889002799988,0.8844444155693054,0.8838889002799988,0.8838889002799988,0.8844444155693054,0.8838889002799988
195,0.8844444155693054,0.8844444155693054,0.8838889002799988,0.8838889002799988,0.8844444155693054,0.8838889002799988
196,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8838889002799988,0.8844444155693054,0.8844444155693054
197,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8838889002799988,0.8844444155693054,0.8844444155693054
198,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8838889002799988,0.8844444155693054,0.8844444155693054
199,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054
200,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054,0.8844444155693054


==> data/accuracy-at-k_reader-full_nq-open-dev.csv <==
topk,start,end,joint,selection,indep,all
1,0.6150507926940918,0.6164211630821228,0.6157360076904297,0.621331512928009,0.6160785555839539,0.6166495084762573
2,0.6933881640434265,0.6933881640434265,0.6929313540458679,0.6965855956077576,0.6941875219345093,0.6954436302185059
3,0.7297019362449646,0.7310723066329956,0.730958104133606,0.7342697381973267,0.7313006520271301,0.7322142124176025
4,0.754824697971344,0.7560808658599854,0.7555098533630371,0.760534405708313,0.7571085691452026,0.7574511766433716
5,0.7717254757881165,0.773324191570282,0.7710403203964233,0.7752655148506165,0.7726390361785889,0.7722964286804199
6,0.7834874987602234,0.7838301062583923,0.7826881408691406,0.7877126932144165,0.7838301062583923,0.7848578095436096
7,0.79182368516922,0.7931939959526062,0.7919378876686096,0.7969624400138855,0.792851448059082,0.7943359613418579
8,0.798561155796051,0.8000456690788269,0.7991321086883545,0.8031288981437683,0.7997031211853027,0.8005024790763855
9,0.8060979843139648,0.8059837818145752,0.8044992685317993,0.8088386654853821,0.8056411743164062,0.806783139705658
10,0.8111225366592407,0.8106657266616821,0.8098663687705994,0.8136348128318787,0.8111225366592407,0.8120360970497131
11,0.8145483732223511,0.8148909211158752,0.8146625757217407,0.817060649394989,0.8145483732223511,0.8154619336128235
12,0.8175173997879028,0.8193445205688477,0.8175173997879028,0.8207148313522339,0.818202555179596,0.8187735676765442
13,0.8209432363510132,0.8226561546325684,0.8210574388504028,0.8235697150230408,0.8224277496337891,0.8229987621307373
14,0.8242548704147339,0.8251684308052063,0.8237981200218201,0.8260819911956787,0.8248258829116821,0.8244832754135132
15,0.8267671465873718,0.8267671465873718,0.8261961936950684,0.8276807069778442,0.8272239565849304,0.8272239565849304
16,0.8282516598701477,0.828480064868927,0.8283658623695374,0.8293936252593994,0.8291652202606201,0.8291652202606201
17,0.8307639360427856,0.8304213881492615,0.8308781385421753,0.8314491510391235,0.8311065435409546,0.8314491510391235
18,0.8323626518249512,0.8323626518249512,0.8330478668212891,0.8332762122154236,0.8323626518249512,0.8330478668212891
19,0.8344181776046753,0.8340755701065063,0.8344181776046753,0.8354459404945374,0.8343039751052856,0.8353317379951477
20,0.8363595008850098,0.8365878462791443,0.8356743454933167,0.8368162512779236,0.8364737033843994,0.8363595008850098
21,0.8372730612754822,0.8375014066696167,0.8365878462791443,0.8389859795570374,0.8376156091690063,0.8379582166671753
22,0.8384149670600891,0.8389859795570374,0.8376156091690063,0.8404704928398132,0.8384149670600891,0.8389859795570374
23,0.8394427299499512,0.8400136828422546,0.8385291695594788,0.8418408036231995,0.839899480342865,0.8403562903404236
24,0.8406988978385925,0.8417266011238098,0.8400136828422546,0.8432111740112305,0.840927243232727,0.8416123986244202
25,0.8419550061225891,0.8429827690124512,0.8413840532302856,0.8442388772964478,0.8419550061225891,0.8435537219047546
26,0.8432111740112305,0.8440105319023132,0.8425259590148926,0.8446956872940063,0.8438963294029236,0.8442388772964478
27,0.8437821269035339,0.8446956872940063,0.8441246747970581,0.8456092476844788,0.8453808426856995,0.8456092476844788
28,0.844809889793396,0.8457234501838684,0.844809889793396,0.846636950969696,0.8461802005767822,0.8465228080749512
29,0.8456092476844788,0.8460659980773926,0.8459517955780029,0.846979558467865,0.846636950969696,0.8470937609672546
30,0.8464086055755615,0.846979558467865,0.8467511534690857,0.8476647138595581,0.8472079634666443,0.8478931188583374
31,0.846979558467865,0.8475505113601685,0.8476647138595581,0.8485782742500305,0.8476647138595581,0.8483498692512512
32,0.8478931188583374,0.8482357263565063,0.8484640717506409,0.8493776321411133,0.8478931188583374,0.8486924767494202
33,0.8482357263565063,0.8489208817481995,0.8486924767494202,0.8497202396392822,0.8483498692512512,0.8488066792488098
34,0.8490350842475891,0.849149227142334,0.849149227142334,0.8499485850334167,0.8489208817481995,0.849149227142334
35,0.8493776321411133,0.849149227142334,0.8494918346405029,0.8507480025291443,0.849149227142334,0.8496060371398926
36,0.8497202396392822,0.8497202396392822,0.8498344421386719,0.8512047529220581,0.8498344421386719,0.8499485850334167
37,0.8499485850334167,0.850176990032196,0.8502911925315857,0.8518899083137512,0.850176990032196,0.8506338000297546
38,0.8504053950309753,0.8507480025291443,0.8506338000297546,0.8522325158119202,0.8504053950309753,0.8509763479232788
39,0.8506338000297546,0.8509763479232788,0.8508621454238892,0.8523467183113098,0.8507480025291443,0.851547360420227
40,0.8509763479232788,0.8512047529220581,0.8510905504226685,0.8525750637054443,0.8512047529220581,0.8517757058143616
41,0.8513189554214478,0.8512047529220581,0.8512047529220581,0.8531460762023926,0.8514331579208374,0.8521183133125305
42,0.8513189554214478,0.8517757058143616,0.8516615033149719,0.8533744215965271,0.8516615033149719,0.8522325158119202
43,0.8517757058143616,0.8522325158119202,0.8518899083137512,0.8533744215965271,0.8522325158119202,0.8525750637054443
44,0.8518899083137512,0.852689266204834,0.8518899083137512,0.853717029094696,0.852689266204834,0.8529176712036133
45,0.8522325158119202,0.8536028265953064,0.8523467183113098,0.854059636592865,0.8528034687042236,0.8531460762023926
46,0.852689266204834,0.8538312315940857,0.8524608612060547,0.8542879819869995,0.8529176712036133,0.8534886240959167
47,0.8531460762023926,0.8542879819869995,0.8529176712036133,0.8546305894851685,0.853717029094696,0.854059636592865
48,0.8533744215965271,0.8542879819869995,0.8536028265953064,0.8550873398780823,0.853717029094696,0.854059636592865
49,0.8536028265953064,0.8544021844863892,0.853717029094696,0.8555441498756409,0.8539454340934753,0.8542879819869995
50,0.853717029094696,0.8548589944839478,0.8538312315940857,0.8556583523750305,0.8544021844863892,0.8544021844863892
51,0.8539454340934753,0.8552015423774719,0.8541737794876099,0.855886697769165,0.8546305894851685,0.8550873398780823
52,0.8542879819869995,0.8552015423774719,0.8548589944839478,0.856229305267334,0.8553157448768616,0.8557724952697754
53,0.8547447919845581,0.8554299473762512,0.8550873398780823,0.8565719127655029,0.8555441498756409,0.8557724952697754
54,0.8550873398780823,0.8557724952697754,0.8553157448768616,0.8568002581596375,0.8555441498756409,0.855886697769165
55,0.8555441498756409,0.8560009002685547,0.8554299473762512,0.8570286631584167,0.855886697769165,0.856229305267334
56,0.8555441498756409,0.8563435077667236,0.8557724952697754,0.857257068157196,0.8561151027679443,0.8564577102661133
57,0.8560009002685547,0.8564577102661133,0.856229305267334,0.8573712706565857,0.8563435077667236,0.8566860556602478
58,0.8560009002685547,0.8566860556602478,0.8563435077667236,0.8574854135513306,0.8565719127655029,0.8570286631584167
59,0.8563435077667236,0.857257068157196,0.8565719127655029,0.8574854135513306,0.8565719127655029,0.8571428656578064
60,0.8564577102661133,0.857257068157196,0.8570286631584167,0.8574854135513306,0.8565719127655029,0.8575996160507202
61,0.8566860556602478,0.8574854135513306,0.857257068157196,0.8577138185501099,0.8569144606590271,0.8578280210494995
62,0.8570286631584167,0.8577138185501099,0.8573712706565857,0.8578280210494995,0.857257068157196,0.8578280210494995
63,0.8570286631584167,0.8577138185501099,0.8573712706565857,0.858398973941803,0.8575996160507202,0.8578280210494995
64,0.8573712706565857,0.8579422235488892,0.8573712706565857,0.8588557839393616,0.8577138185501099,0.8579422235488892
65,0.8578280210494995,0.8579422235488892,0.8574854135513306,0.8589699864387512,0.8579422235488892,0.8579422235488892
66,0.8578280210494995,0.8579422235488892,0.8574854135513306,0.8591983318328857,0.8581706285476685,0.8582847714424133
67,0.8578280210494995,0.8580564260482788,0.8578280210494995,0.8593125343322754,0.8585131764411926,0.8585131764411926
68,0.8581706285476685,0.858398973941803,0.8580564260482788,0.8593125343322754,0.8585131764411926,0.8587415814399719
69,0.8581706285476685,0.8588557839393616,0.8581706285476685,0.8595409393310547,0.8586273789405823,0.8590841889381409
70,0.858398973941803,0.8589699864387512,0.8586273789405823,0.8601118922233582,0.8587415814399719,0.8591983318328857
71,0.8585131764411926,0.8591983318328857,0.8588557839393616,0.8602260947227478,0.8588557839393616,0.8593125343322754
72,0.8587415814399719,0.8595409393310547,0.8590841889381409,0.8602260947227478,0.8590841889381409,0.859426736831665
73,0.8590841889381409,0.8596551418304443,0.8593125343322754,0.8602260947227478,0.8591983318328857,0.859769344329834
74,0.8593125343322754,0.8598835468292236,0.8596551418304443,0.8602260947227478,0.8596551418304443,0.8603402972221375
75,0.8596551418304443,0.8601118922233582,0.8599976897239685,0.8605687022209167,0.859769344329834,0.8604544997215271
76,0.8601118922233582,0.8602260947227478,0.8601118922233582,0.8605687022209167,0.8604544997215271,0.8604544997215271
77,0.8601118922233582,0.8603402972221375,0.8603402972221375,0.8606829047203064,0.8604544997215271,0.8606829047203064
78,0.8604544997215271,0.8605687022209167,0.8604544997215271,0.8607970476150513,0.8607970476150513,0.8609112501144409
79,0.8609112501144409,0.8607970476150513,0.8604544997215271,0.8609112501144409,0.8610254526138306,0.8612538576126099
80,0.8612538576126099,0.8607970476150513,0.8604544997215271,0.8611396551132202,0.8611396551132202,0.8612538576126099
81,0.8614822626113892,0.8607970476150513,0.8605687022209167,0.8612538576126099,0.8612538576126099,0.8614822626113892
82,0.8617106080055237,0.8611396551132202,0.8609112501144409,0.8615964651107788,0.8614822626113892,0.8615964651107788
83,0.8618248105049133,0.8613680601119995,0.8609112501144409,0.861939013004303,0.8617106080055237,0.8618248105049133
84,0.861939013004303,0.8615964651107788,0.8611396551132202,0.8620532155036926,0.8618248105049133,0.8618248105049133
85,0.8620532155036926,0.8615964651107788,0.8611396551132202,0.8621674180030823,0.861939013004303,0.8618248105049133
86,0.8620532155036926,0.8618248105049133,0.8615964651107788,0.8622816205024719,0.8621674180030823,0.8620532155036926
87,0.8621674180030823,0.8620532155036926,0.861939013004303,0.8623958230018616,0.8623958230018616,0.8621674180030823
88,0.8622816205024719,0.8620532155036926,0.861939013004303,0.8625099658966064,0.8626241683959961,0.8622816205024719
89,0.8622816205024719,0.8621674180030823,0.8623958230018616,0.8625099658966064,0.8626241683959961,0.8626241683959961
90,0.8623958230018616,0.8625099658966064,0.8625099658966064,0.8627383708953857,0.8626241683959961,0.8627383708953857
91,0.8623958230018616,0.8625099658966064,0.8627383708953857,0.8628525733947754,0.8626241683959961,0.8628525733947754
92,0.8626241683959961,0.8625099658966064,0.8628525733947754,0.8628525733947754,0.8626241683959961,0.8628525733947754
93,0.862966775894165,0.8625099658966064,0.8630809783935547,0.8628525733947754,0.8628525733947754,0.862966775894165
94,0.8630809783935547,0.8625099658966064,0.8630809783935547,0.8630809783935547,0.8631951808929443,0.8630809783935547
95,0.8631951808929443,0.8626241683959961,0.8631951808929443,0.8635377287864685,0.8631951808929443,0.8631951808929443
96,0.8633093237876892,0.8626241683959961,0.8631951808929443,0.8635377287864685,0.8633093237876892,0.8635377287864685
97,0.8637661337852478,0.862966775894165,0.8633093237876892,0.8635377287864685,0.8633093237876892,0.8637661337852478
98,0.8637661337852478,0.8630809783935547,0.8634235262870789,0.8635377287864685,0.8634235262870789,0.8637661337852478
99,0.8638803362846375,0.8633093237876892,0.8634235262870789,0.8638803362846375,0.8636519312858582,0.8637661337852478
100,0.8639945387840271,0.8635377287864685,0.8634235262870789,0.8639945387840271,0.8636519312858582,0.8637661337852478
101,0.8641087412834167,0.8635377287864685,0.8634235262870789,0.8641087412834167,0.8637661337852478,0.8639945387840271
102,0.8642228841781616,0.8636519312858582,0.8635377287864685,0.8641087412834167,0.8638803362846375,0.8639945387840271
103,0.8644512891769409,0.8639945387840271,0.8636519312858582,0.8642228841781616,0.8639945387840271,0.8641087412834167
104,0.8645654916763306,0.8639945387840271,0.8636519312858582,0.8644512891769409,0.8641087412834167,0.8642228841781616
105,0.8646796941757202,0.8641087412834167,0.8637661337852478,0.8644512891769409,0.8644512891769409,0.8644512891769409
106,0.8646796941757202,0.8641087412834167,0.8637661337852478,0.8646796941757202,0.8647938966751099,0.8645654916763306
107,0.8647938966751099,0.8642228841781616,0.8637661337852478,0.8647938966751099,0.8650222420692444,0.8645654916763306
108,0.8647938966751099,0.8643370866775513,0.8637661337852478,0.865136444568634,0.8650222420692444,0.8646796941757202
109,0.8647938966751099,0.8644512891769409,0.8638803362846375,0.8652506470680237,0.8650222420692444,0.8646796941757202
110,0.8647938966751099,0.8644512891769409,0.8642228841781616,0.8653648495674133,0.8650222420692444,0.8646796941757202
111,0.8649080991744995,0.8645654916763306,0.8644512891769409,0.8653648495674133,0.8650222420692444,0.8646796941757202
112,0.8649080991744995,0.8646796941757202,0.8644512891769409,0.8653648495674133,0.865136444568634,0.8646796941757202
113,0.865136444568634,0.8646796941757202,0.8645654916763306,0.865479052066803,0.865136444568634,0.8646796941757202
114,0.865136444568634,0.8646796941757202,0.8647938966751099,0.865479052066803,0.8652506470680237,0.8646796941757202
115,0.8653648495674133,0.8646796941757202,0.8647938966751099,0.865479052066803,0.8652506470680237,0.8647938966751099
116,0.8655932545661926,0.8649080991744995,0.8649080991744995,0.8655932545661926,0.8653648495674133,0.8650222420692444
117,0.8655932545661926,0.865136444568634,0.8649080991744995,0.8655932545661926,0.865479052066803,0.8652506470680237
118,0.8657074570655823,0.8653648495674133,0.8649080991744995,0.8655932545661926,0.8655932545661926,0.8653648495674133
119,0.8657074570655823,0.8653648495674133,0.8649080991744995,0.8655932545661926,0.8655932545661926,0.8653648495674133
120,0.8657074570655823,0.865479052066803,0.8649080991744995,0.8657074570655823,0.8655932545661926,0.8653648495674133
121,0.8657074570655823,0.865479052066803,0.8649080991744995,0.8659358024597168,0.8657074570655823,0.8653648495674133
122,0.8657074570655823,0.8655932545661926,0.8649080991744995,0.8659358024597168,0.8657074570655823,0.865479052066803
123,0.8657074570655823,0.8655932545661926,0.8650222420692444,0.8659358024597168,0.8657074570655823,0.865479052066803
124,0.8657074570655823,0.8655932545661926,0.8650222420692444,0.8659358024597168,0.8657074570655823,0.8655932545661926
125,0.8658215999603271,0.8655932545661926,0.865136444568634,0.8659358024597168,0.8657074570655823,0.8655932545661926
126,0.8658215999603271,0.8657074570655823,0.865136444568634,0.8659358024597168,0.8657074570655823,0.8655932545661926
127,0.8658215999603271,0.8657074570655823,0.8652506470680237,0.8659358024597168,0.8657074570655823,0.8655932545661926
128,0.8658215999603271,0.8658215999603271,0.8653648495674133,0.8659358024597168,0.8657074570655823,0.8655932545661926
129,0.8658215999603271,0.8658215999603271,0.8653648495674133,0.8661642074584961,0.8657074570655823,0.8655932545661926
130,0.8658215999603271,0.8659358024597168,0.8653648495674133,0.8661642074584961,0.8657074570655823,0.8655932545661926
131,0.8658215999603271,0.8660500049591064,0.8653648495674133,0.8661642074584961,0.8658215999603271,0.8655932545661926
132,0.8658215999603271,0.8660500049591064,0.8653648495674133,0.8661642074584961,0.8658215999603271,0.8657074570655823
133,0.8659358024597168,0.8660500049591064,0.8653648495674133,0.8661642074584961,0.8658215999603271,0.8658215999603271
134,0.8659358024597168,0.8660500049591064,0.8653648495674133,0.8661642074584961,0.8658215999603271,0.8658215999603271
135,0.8659358024597168,0.8660500049591064,0.8653648495674133,0.8661642074584961,0.8658215999603271,0.8658215999603271
136,0.8659358024597168,0.8661642074584961,0.8653648495674133,0.8661642074584961,0.8659358024597168,0.8658215999603271
137,0.8660500049591064,0.8661642074584961,0.865479052066803,0.8661642074584961,0.8659358024597168,0.8658215999603271
138,0.8662784099578857,0.8661642074584961,0.8655932545661926,0.8662784099578857,0.8660500049591064,0.8659358024597168
139,0.8662784099578857,0.8661642074584961,0.8658215999603271,0.8662784099578857,0.8660500049591064,0.8660500049591064
140,0.8662784099578857,0.8661642074584961,0.8658215999603271,0.8662784099578857,0.8661642074584961,0.8660500049591064
141,0.8663926124572754,0.866506814956665,0.8659358024597168,0.8662784099578857,0.8661642074584961,0.8660500049591064
142,0.866506814956665,0.866506814956665,0.8659358024597168,0.8662784099578857,0.8661642074584961,0.8660500049591064
143,0.8666210174560547,0.866506814956665,0.8660500049591064,0.8662784099578857,0.8662784099578857,0.8660500049591064
144,0.8666210174560547,0.8666210174560547,0.8661642074584961,0.8662784099578857,0.8662784099578857,0.8661642074584961
145,0.8667351603507996,0.8666210174560547,0.8661642074584961,0.8663926124572754,0.866506814956665,0.8661642074584961
146,0.8667351603507996,0.8666210174560547,0.8661642074584961,0.8663926124572754,0.866506814956665,0.8662784099578857
147,0.8668493628501892,0.8666210174560547,0.8661642074584961,0.8666210174560547,0.866506814956665,0.8662784099578857
148,0.8668493628501892,0.8667351603507996,0.8662784099578857,0.8668493628501892,0.866506814956665,0.8662784099578857
149,0.8668493628501892,0.8667351603507996,0.8662784099578857,0.8668493628501892,0.8667351603507996,0.8663926124572754
150,0.8668493628501892,0.8667351603507996,0.8662784099578857,0.8668493628501892,0.8667351603507996,0.8663926124572754
151,0.8669635653495789,0.8667351603507996,0.8663926124572754,0.8668493628501892,0.8668493628501892,0.8663926124572754
152,0.8669635653495789,0.8668493628501892,0.8663926124572754,0.8668493628501892,0.8670777678489685,0.8663926124572754
153,0.8669635653495789,0.8668493628501892,0.866506814956665,0.8670777678489685,0.8670777678489685,0.866506814956665
154,0.8670777678489685,0.8668493628501892,0.8666210174560547,0.8671919703483582,0.8671919703483582,0.8669635653495789
155,0.8670777678489685,0.8669635653495789,0.8667351603507996,0.8673061728477478,0.8671919703483582,0.8669635653495789
156,0.8670777678489685,0.8669635653495789,0.8668493628501892,0.8673061728477478,0.8671919703483582,0.8670777678489685
157,0.8670777678489685,0.8669635653495789,0.8669635653495789,0.8673061728477478,0.8671919703483582,0.8670777678489685
158,0.8670777678489685,0.8669635653495789,0.8670777678489685,0.8673061728477478,0.8671919703483582,0.8671919703483582
159,0.8671919703483582,0.8670777678489685,0.8670777678489685,0.8673061728477478,0.8671919703483582,0.8671919703483582
160,0.8671919703483582,0.8670777678489685,0.8671919703483582,0.8673061728477478,0.8673061728477478,0.8671919703483582
161,0.8671919703483582,0.8670777678489685,0.8673061728477478,0.8673061728477478,0.8673061728477478,0.8673061728477478
162,0.8671919703483582,0.8671919703483582,0.8673061728477478,0.8674203753471375,0.8674203753471375,0.8673061728477478
163,0.8671919703483582,0.8673061728477478,0.8673061728477478,0.8674203753471375,0.8674203753471375,0.8673061728477478
164,0.8671919703483582,0.8673061728477478,0.8673061728477478,0.8675345182418823,0.8674203753471375,0.8673061728477478
165,0.8674203753471375,0.8673061728477478,0.8673061728477478,0.8675345182418823,0.8674203753471375,0.8673061728477478
166,0.867648720741272,0.8674203753471375,0.8674203753471375,0.8675345182418823,0.8674203753471375,0.8674203753471375
167,0.867648720741272,0.8674203753471375,0.8674203753471375,0.867648720741272,0.8675345182418823,0.8674203753471375
168,0.867648720741272,0.8675345182418823,0.8674203753471375,0.8677629232406616,0.8675345182418823,0.8674203753471375
169,0.867648720741272,0.8675345182418823,0.8674203753471375,0.8677629232406616,0.8675345182418823,0.8674203753471375
170,0.867648720741272,0.8675345182418823,0.8674203753471375,0.8677629232406616,0.8675345182418823,0.8674203753471375
171,0.867648720741272,0.8675345182418823,0.8674203753471375,0.8678771257400513,0.867648720741272,0.8675345182418823
172,0.867648720741272,0.8675345182418823,0.8674203753471375,0.8679913282394409,0.867648720741272,0.8675345182418823
173,0.867648720741272,0.8675345182418823,0.8675345182418823,0.8679913282394409,0.867648720741272,0.8675345182418823
174,0.867648720741272,0.8675345182418823,0.8675345182418823,0.8679913282394409,0.867648720741272,0.8675345182418823
175,0.867648720741272,0.8675345182418823,0.8675345182418823,0.8679913282394409,0.867648720741272,0.8675345182418823
176,0.867648720741272,0.867648720741272,0.8675345182418823,0.8679913282394409,0.867648720741272,0.8675345182418823
177,0.8677629232406616,0.867648720741272,0.8675345182418823,0.8681055307388306,0.867648720741272,0.8675345182418823
178,0.8677629232406616,0.867648720741272,0.8675345182418823,0.8681055307388306,0.867648720741272,0.8675345182418823
179,0.8677629232406616,0.867648720741272,0.8675345182418823,0.8681055307388306,0.867648720741272,0.867648720741272
180,0.8677629232406616,0.8677629232406616,0.8675345182418823,0.8682197332382202,0.867648720741272,0.867648720741272
181,0.8677629232406616,0.8677629232406616,0.8677629232406616,0.8682197332382202,0.8677629232406616,0.867648720741272
182,0.8678771257400513,0.8678771257400513,0.8677629232406616,0.8682197332382202,0.8678771257400513,0.867648720741272
183,0.8681055307388306,0.8679913282394409,0.8677629232406616,0.8683338761329651,0.8679913282394409,0.8677629232406616
184,0.8682197332382202,0.8681055307388306,0.8677629232406616,0.8683338761329651,0.8681055307388306,0.8678771257400513
185,0.8682197332382202,0.8682197332382202,0.8679913282394409,0.8683338761329651,0.8682197332382202,0.8679913282394409
186,0.8682197332382202,0.8683338761329651,0.8681055307388306,0.8684480786323547,0.8682197332382202,0.8681055307388306
187,0.8684480786323547,0.8683338761329651,0.8682197332382202,0.8684480786323547,0.8682197332382202,0.8681055307388306
188,0.8684480786323547,0.8684480786323547,0.8683338761329651,0.8684480786323547,0.8683338761329651,0.8682197332382202
189,0.8685622811317444,0.868676483631134,0.8684480786323547,0.8685622811317444,0.868676483631134,0.8683338761329651
190,0.8685622811317444,0.8689048886299133,0.8684480786323547,0.8685622811317444,0.8689048886299133,0.8684480786323547
191,0.8687906861305237,0.8689048886299133,0.8684480786323547,0.8685622811317444,0.8689048886299133,0.8685622811317444
192,0.8689048886299133,0.869019091129303,0.868676483631134,0.8685622811317444,0.8689048886299133,0.868676483631134
193,0.8689048886299133,0.869019091129303,0.868676483631134,0.868676483631134,0.8689048886299133,0.8687906861305237
194,0.8689048886299133,0.869019091129303,0.8687906861305237,0.868676483631134,0.869019091129303,0.8687906861305237
195,0.869019091129303,0.869019091129303,0.8689048886299133,0.868676483631134,0.869019091129303,0.8689048886299133
196,0.869019091129303,0.869019091129303,0.8689048886299133,0.8687906861305237,0.869019091129303,0.8689048886299133
197,0.869019091129303,0.869019091129303,0.8689048886299133,0.8687906861305237,0.869019091129303,0.869019091129303
198,0.869019091129303,0.869019091129303,0.8689048886299133,0.8687906861305237,0.869019091129303,0.869019091129303
199,0.869019091129303,0.869019091129303,0.8689048886299133,0.869019091129303,0.869019091129303,0.869019091129303
200,0.869019091129303,0.869019091129303,0.869019091129303,0.869019091129303,0.869019091129303,0.869019091129303


==> data/accuracy-at-k_reader-full_nq-open-test.csv <==
topk,start,end,joint,selection,indep,all
1,0.628808856010437,0.629085898399353,0.628808856010437,0.632964015007019,0.6285318732261658,0.6293628811836243
2,0.7055401802062988,0.7058171629905701,0.7052631378173828,0.7074792385101318,0.7063711881637573,0.7083102464675903
3,0.746260404586792,0.7490304708480835,0.746260404586792,0.750138521194458,0.7470914125442505,0.7490304708480835
4,0.7673130035400391,0.7692520618438721,0.7664819955825806,0.7720221877098083,0.7684210538864136,0.7684210538864136
5,0.7831025123596191,0.7844875454902649,0.7819944620132446,0.7883656620979309,0.7836565375328064,0.7839335203170776
6,0.7927978038787842,0.7950138449668884,0.7950138449668884,0.7977839112281799,0.7922437787055969,0.7936288118362427
7,0.8085872530937195,0.8066481947898865,0.8066481947898865,0.8063712120056152,0.8069252371788025,0.8066481947898865
8,0.8149584531784058,0.8130193948745728,0.8144044280052185,0.8160665035247803,0.8130193948745728,0.813296377658844
9,0.8202216029167175,0.8182825446128845,0.8188365697860718,0.8227146863937378,0.8202216029167175,0.819113552570343
10,0.8260387778282166,0.8260387778282166,0.8254847526550293,0.826869785785675,0.8265928030014038,0.8260387778282166
11,0.8307479023933411,0.8299168944358826,0.8310249447822571,0.8313019275665283,0.8313019275665283,0.8299168944358826
12,0.8332409858703613,0.8332409858703613,0.8337950110435486,0.8360110521316528,0.8351800441741943,0.8337950110435486
13,0.8382271528244019,0.8368421196937561,0.8368421196937561,0.8393352031707764,0.8382271528244019,0.8390581607818604
14,0.8409972190856934,0.8409972190856934,0.8401662111282349,0.8426592946052551,0.8418282270431519,0.8423822522163391
15,0.8437672853469849,0.8440443277359009,0.8426592946052551,0.8454293608665466,0.8443213105201721,0.8440443277359009
16,0.8459833860397339,0.8454293608665466,0.8440443277359009,0.8479224443435669,0.8454293608665466,0.8454293608665466
17,0.8484764695167542,0.8459833860397339,0.8454293608665466,0.8493074774742126,0.8470914363861084,0.8487534523010254
18,0.8498615026473999,0.8476454019546509,0.8481994271278381,0.8506925106048584,0.8481994271278381,0.8498615026473999
19,0.8509695529937744,0.8501384854316711,0.8495844602584839,0.8515235185623169,0.8501384854316711,0.8506925106048584
20,0.8520775437355042,0.8518005609512329,0.8512465357780457,0.8526315689086914,0.8520775437355042,0.8518005609512329
21,0.8545706272125244,0.8529086112976074,0.8526315689086914,0.8551246523857117,0.8537396192550659,0.8531855940818787
22,0.8562327027320862,0.8537396192550659,0.8531855940818787,0.8570637106895447,0.8542936444282532,0.8542936444282532
23,0.8570637106895447,0.8548476696014404,0.8534625768661499,0.8581717610359192,0.8548476696014404,0.8556786775588989
24,0.8576177358627319,0.8570637106895447,0.8551246523857117,0.8590027689933777,0.8570637106895447,0.8570637106895447
25,0.8590027689933777,0.8576177358627319,0.8556786775588989,0.8592797517776489,0.8581717610359192,0.8578947186470032
26,0.8592797517776489,0.8592797517776489,0.8573406934738159,0.8601108193397522,0.8592797517776489,0.8592797517776489
27,0.8601108193397522,0.8603878021240234,0.8590027689933777,0.8603878021240234,0.8598337769508362,0.8603878021240234
28,0.8609418272972107,0.8609418272972107,0.8603878021240234,0.8612188100814819,0.8609418272972107,0.8603878021240234
29,0.8617728352546692,0.8612188100814819,0.8612188100814819,0.861495852470398,0.8620498776435852,0.8609418272972107
30,0.8626039028167725,0.861495852470398,0.8617728352546692,0.861495852470398,0.8626039028167725,0.8620498776435852
31,0.8631578683853149,0.8617728352546692,0.8620498776435852,0.8623268604278564,0.8631578683853149,0.8628808856010437
32,0.8637118935585022,0.8623268604278564,0.8620498776435852,0.863434910774231,0.8631578683853149,0.8637118935585022
33,0.8642659187316895,0.863434910774231,0.8623268604278564,0.8642659187316895,0.8642659187316895,0.8648199439048767
34,0.8645429611206055,0.8639889359474182,0.8637118935585022,0.8645429611206055,0.8648199439048767,0.865373969078064
35,0.865373969078064,0.8642659187316895,0.8645429611206055,0.8656509518623352,0.865373969078064,0.8659279942512512
36,0.865373969078064,0.865096926689148,0.865096926689148,0.8656509518623352,0.8656509518623352,0.8664820194244385
37,0.865373969078064,0.8659279942512512,0.8656509518623352,0.8664820194244385,0.8656509518623352,0.8664820194244385
38,0.8662049770355225,0.8664820194244385,0.8656509518623352,0.867035984992981,0.8664820194244385,0.8667590022087097
39,0.8667590022087097,0.8675900101661682,0.8659279942512512,0.867313027381897,0.8678670525550842,0.8675900101661682
40,0.867035984992981,0.8675900101661682,0.8664820194244385,0.8675900101661682,0.8681440353393555,0.8678670525550842
41,0.867313027381897,0.8681440353393555,0.8667590022087097,0.8681440353393555,0.8684210777282715,0.8678670525550842
42,0.867313027381897,0.8684210777282715,0.867035984992981,0.8686980605125427,0.8684210777282715,0.8681440353393555
43,0.8678670525550842,0.868975043296814,0.8675900101661682,0.8686980605125427,0.86925208568573,0.8684210777282715
44,0.8684210777282715,0.868975043296814,0.8681440353393555,0.868975043296814,0.8695290684700012,0.868975043296814
45,0.8686980605125427,0.8695290684700012,0.868975043296814,0.86925208568573,0.8695290684700012,0.86925208568573
46,0.8686980605125427,0.8703601360321045,0.8695290684700012,0.86925208568573,0.8695290684700012,0.86925208568573
47,0.8695290684700012,0.870914101600647,0.8698061108589172,0.8695290684700012,0.8698061108589172,0.8698061108589172
48,0.8698061108589172,0.870914101600647,0.8700830936431885,0.8700830936431885,0.8703601360321045,0.8700830936431885
49,0.8703601360321045,0.870914101600647,0.8700830936431885,0.8703601360321045,0.8706371188163757,0.8703601360321045
50,0.870914101600647,0.871191143989563,0.8700830936431885,0.870914101600647,0.871191143989563,0.8706371188163757
51,0.870914101600647,0.871191143989563,0.8700830936431885,0.8714681267738342,0.8714681267738342,0.870914101600647
52,0.870914101600647,0.8714681267738342,0.870914101600647,0.8720221519470215,0.8717451691627502,0.870914101600647
53,0.870914101600647,0.8714681267738342,0.871191143989563,0.8722991943359375,0.8717451691627502,0.871191143989563
54,0.871191143989563,0.8714681267738342,0.871191143989563,0.8725761771202087,0.8717451691627502,0.871191143989563
55,0.8714681267738342,0.8714681267738342,0.871191143989563,0.8725761771202087,0.8717451691627502,0.871191143989563
56,0.8717451691627502,0.8717451691627502,0.871191143989563,0.87285315990448,0.8717451691627502,0.871191143989563
57,0.8720221519470215,0.8720221519470215,0.871191143989563,0.87285315990448,0.8725761771202087,0.8717451691627502
58,0.8725761771202087,0.8720221519470215,0.8714681267738342,0.8736842274665833,0.8725761771202087,0.8720221519470215
59,0.873130202293396,0.8722991943359375,0.8720221519470215,0.8739612102508545,0.873130202293396,0.8722991943359375
60,0.8734071850776672,0.87285315990448,0.8722991943359375,0.8742382526397705,0.8742382526397705,0.87285315990448
61,0.8736842274665833,0.873130202293396,0.87285315990448,0.8745152354240417,0.8742382526397705,0.8734071850776672
62,0.8739612102508545,0.873130202293396,0.873130202293396,0.875069260597229,0.8742382526397705,0.8734071850776672
63,0.8742382526397705,0.8734071850776672,0.873130202293396,0.8756232857704163,0.8745152354240417,0.8739612102508545
64,0.8745152354240417,0.8734071850776672,0.873130202293396,0.8756232857704163,0.8745152354240417,0.8739612102508545
65,0.874792218208313,0.8739612102508545,0.8734071850776672,0.8756232857704163,0.875069260597229,0.8739612102508545
66,0.8753462433815002,0.8742382526397705,0.8736842274665833,0.8759002685546875,0.8753462433815002,0.8742382526397705
67,0.8759002685546875,0.8745152354240417,0.874792218208313,0.8761773109436035,0.8753462433815002,0.8745152354240417
68,0.8759002685546875,0.875069260597229,0.875069260597229,0.8761773109436035,0.8756232857704163,0.875069260597229
69,0.8759002685546875,0.8753462433815002,0.875069260597229,0.8761773109436035,0.8759002685546875,0.8753462433815002
70,0.8761773109436035,0.8756232857704163,0.8753462433815002,0.8761773109436035,0.876731276512146,0.8753462433815002
71,0.8764542937278748,0.8761773109436035,0.8756232857704163,0.876731276512146,0.876731276512146,0.8756232857704163
72,0.8764542937278748,0.8764542937278748,0.8756232857704163,0.877008318901062,0.876731276512146,0.8756232857704163
73,0.877008318901062,0.8772853016853333,0.8756232857704163,0.8775623440742493,0.8775623440742493,0.8764542937278748
74,0.8775623440742493,0.8772853016853333,0.8759002685546875,0.8778393268585205,0.8775623440742493,0.8764542937278748
75,0.8775623440742493,0.8772853016853333,0.8759002685546875,0.8781163692474365,0.8778393268585205,0.876731276512146
76,0.8775623440742493,0.8772853016853333,0.8759002685546875,0.878947377204895,0.8778393268585205,0.876731276512146
77,0.8775623440742493,0.8772853016853333,0.8761773109436035,0.878947377204895,0.8778393268585205,0.876731276512146
78,0.8778393268585205,0.8772853016853333,0.8761773109436035,0.878947377204895,0.8778393268585205,0.877008318901062
79,0.8781163692474365,0.8775623440742493,0.8764542937278748,0.8792243599891663,0.8778393268585205,0.8772853016853333
80,0.878670334815979,0.8775623440742493,0.876731276512146,0.8792243599891663,0.8778393268585205,0.8775623440742493
81,0.878670334815979,0.8778393268585205,0.8772853016853333,0.8795014023780823,0.8778393268585205,0.8775623440742493
82,0.878670334815979,0.8778393268585205,0.8772853016853333,0.8795014023780823,0.8781163692474365,0.8781163692474365
83,0.878670334815979,0.8783933520317078,0.8783933520317078,0.8795014023780823,0.8781163692474365,0.8781163692474365
84,0.878947377204895,0.8783933520317078,0.878670334815979,0.8795014023780823,0.8781163692474365,0.8781163692474365
85,0.8792243599891663,0.878670334815979,0.878670334815979,0.8795014023780823,0.8783933520317078,0.8781163692474365
86,0.8792243599891663,0.878670334815979,0.878670334815979,0.8795014023780823,0.878670334815979,0.878947377204895
87,0.8792243599891663,0.878670334815979,0.878670334815979,0.8797783851623535,0.878947377204895,0.8792243599891663
88,0.8792243599891663,0.878947377204895,0.878947377204895,0.8800554275512695,0.878947377204895,0.8795014023780823
89,0.8795014023780823,0.8795014023780823,0.8792243599891663,0.8803324103355408,0.8792243599891663,0.8797783851623535
90,0.8800554275512695,0.8795014023780823,0.8792243599891663,0.8803324103355408,0.8792243599891663,0.8800554275512695
91,0.8800554275512695,0.8795014023780823,0.8792243599891663,0.8814404606819153,0.8792243599891663,0.8800554275512695
92,0.8800554275512695,0.8795014023780823,0.8792243599891663,0.8814404606819153,0.8797783851623535,0.8800554275512695
93,0.8800554275512695,0.8797783851623535,0.8792243599891663,0.8814404606819153,0.8803324103355408,0.8800554275512695
94,0.8800554275512695,0.8797783851623535,0.8792243599891663,0.8814404606819153,0.8803324103355408,0.8803324103355408
95,0.880609393119812,0.8800554275512695,0.8792243599891663,0.8817174434661865,0.8803324103355408,0.8803324103355408
96,0.8811634182929993,0.880609393119812,0.8795014023780823,0.8817174434661865,0.880609393119812,0.880609393119812
97,0.8814404606819153,0.880886435508728,0.8795014023780823,0.8817174434661865,0.880609393119812,0.880609393119812
98,0.8814404606819153,0.880886435508728,0.8795014023780823,0.8819944858551025,0.8811634182929993,0.880609393119812
99,0.8814404606819153,0.880886435508728,0.8797783851623535,0.8822714686393738,0.8811634182929993,0.880609393119812
100,0.8814404606819153,0.880886435508728,0.8797783851623535,0.882548451423645,0.8811634182929993,0.880886435508728
101,0.8814404606819153,0.880886435508728,0.8800554275512695,0.882548451423645,0.8811634182929993,0.880886435508728
102,0.8814404606819153,0.880886435508728,0.8800554275512695,0.882825493812561,0.8811634182929993,0.880886435508728
103,0.8817174434661865,0.880886435508728,0.8803324103355408,0.882825493812561,0.8811634182929993,0.880886435508728
104,0.8817174434661865,0.880886435508728,0.8803324103355408,0.8831024765968323,0.8814404606819153,0.880886435508728
105,0.8817174434661865,0.8811634182929993,0.880609393119812,0.8831024765968323,0.8814404606819153,0.8811634182929993
106,0.8817174434661865,0.8811634182929993,0.880609393119812,0.8833795189857483,0.8814404606819153,0.8814404606819153
107,0.8817174434661865,0.8814404606819153,0.880886435508728,0.8833795189857483,0.8814404606819153,0.8817174434661865
108,0.8817174434661865,0.8817174434661865,0.880886435508728,0.8833795189857483,0.8817174434661865,0.8817174434661865
109,0.8819944858551025,0.8817174434661865,0.880886435508728,0.8833795189857483,0.8819944858551025,0.8817174434661865
110,0.8819944858551025,0.8819944858551025,0.8811634182929993,0.8833795189857483,0.8822714686393738,0.8817174434661865
111,0.8819944858551025,0.8822714686393738,0.8814404606819153,0.8833795189857483,0.8822714686393738,0.8817174434661865
112,0.8819944858551025,0.8822714686393738,0.8814404606819153,0.8833795189857483,0.8822714686393738,0.8817174434661865
113,0.8822714686393738,0.8822714686393738,0.8817174434661865,0.8833795189857483,0.8822714686393738,0.8817174434661865
114,0.8822714686393738,0.8822714686393738,0.8817174434661865,0.8833795189857483,0.8822714686393738,0.8819944858551025
115,0.882825493812561,0.8822714686393738,0.8817174434661865,0.8833795189857483,0.8822714686393738,0.8819944858551025
116,0.882825493812561,0.8822714686393738,0.8819944858551025,0.8836565017700195,0.882548451423645,0.8819944858551025
117,0.8831024765968323,0.8822714686393738,0.8819944858551025,0.8839335441589355,0.882825493812561,0.8822714686393738
118,0.8831024765968323,0.882548451423645,0.8822714686393738,0.8839335441589355,0.882825493812561,0.8822714686393738
119,0.8831024765968323,0.882825493812561,0.882548451423645,0.8839335441589355,0.882825493812561,0.882548451423645
120,0.8831024765968323,0.8831024765968323,0.882548451423645,0.8839335441589355,0.882825493812561,0.882825493812561
121,0.8831024765968323,0.8831024765968323,0.8831024765968323,0.8842105269432068,0.8833795189857483,0.882825493812561
122,0.8831024765968323,0.8831024765968323,0.8831024765968323,0.8842105269432068,0.8833795189857483,0.8836565017700195
123,0.8831024765968323,0.8831024765968323,0.8833795189857483,0.884487509727478,0.8833795189857483,0.8839335441589355
124,0.8831024765968323,0.8836565017700195,0.8833795189857483,0.884487509727478,0.8833795189857483,0.8842105269432068
125,0.8836565017700195,0.8836565017700195,0.8836565017700195,0.884487509727478,0.8836565017700195,0.884487509727478
126,0.884487509727478,0.8836565017700195,0.8839335441589355,0.884487509727478,0.8836565017700195,0.884487509727478
127,0.884764552116394,0.8839335441589355,0.8839335441589355,0.884487509727478,0.8842105269432068,0.884764552116394
128,0.884764552116394,0.8839335441589355,0.8842105269432068,0.884487509727478,0.8842105269432068,0.884764552116394
129,0.884764552116394,0.884487509727478,0.884487509727478,0.884487509727478,0.8842105269432068,0.884764552116394
130,0.8850415349006653,0.884487509727478,0.884487509727478,0.884487509727478,0.8842105269432068,0.8850415349006653
131,0.8853185772895813,0.884487509727478,0.884487509727478,0.884764552116394,0.8842105269432068,0.8850415349006653
132,0.8853185772895813,0.884764552116394,0.884764552116394,0.884764552116394,0.884764552116394,0.8850415349006653
133,0.8853185772895813,0.884764552116394,0.884764552116394,0.884764552116394,0.884764552116394,0.8850415349006653
134,0.8853185772895813,0.884764552116394,0.8850415349006653,0.884764552116394,0.884764552116394,0.8853185772895813
135,0.8855955600738525,0.8850415349006653,0.8850415349006653,0.884764552116394,0.884764552116394,0.8853185772895813
136,0.8858726024627686,0.8850415349006653,0.8850415349006653,0.8855955600738525,0.884764552116394,0.8853185772895813
137,0.8861495852470398,0.8850415349006653,0.8853185772895813,0.8855955600738525,0.884764552116394,0.8853185772895813
138,0.886426568031311,0.8853185772895813,0.8853185772895813,0.8855955600738525,0.884764552116394,0.8855955600738525
139,0.886426568031311,0.8853185772895813,0.8853185772895813,0.8855955600738525,0.8853185772895813,0.8855955600738525
140,0.886426568031311,0.8853185772895813,0.8855955600738525,0.8855955600738525,0.8858726024627686,0.8861495852470398
141,0.886426568031311,0.8855955600738525,0.8861495852470398,0.8855955600738525,0.8858726024627686,0.8861495852470398
142,0.886426568031311,0.8855955600738525,0.8861495852470398,0.8855955600738525,0.8858726024627686,0.8861495852470398
143,0.886426568031311,0.8855955600738525,0.8861495852470398,0.8855955600738525,0.8858726024627686,0.8861495852470398
144,0.886426568031311,0.8855955600738525,0.8861495852470398,0.8855955600738525,0.8858726024627686,0.8861495852470398
145,0.886426568031311,0.8858726024627686,0.8861495852470398,0.8858726024627686,0.8858726024627686,0.8861495852470398
146,0.886426568031311,0.8858726024627686,0.8861495852470398,0.8858726024627686,0.8858726024627686,0.8861495852470398
147,0.886426568031311,0.8858726024627686,0.8861495852470398,0.8858726024627686,0.8858726024627686,0.8861495852470398
148,0.886426568031311,0.8858726024627686,0.8861495852470398,0.8858726024627686,0.8858726024627686,0.8861495852470398
149,0.886426568031311,0.8858726024627686,0.8861495852470398,0.8858726024627686,0.8861495852470398,0.8861495852470398
150,0.886426568031311,0.8861495852470398,0.8861495852470398,0.8861495852470398,0.8861495852470398,0.8861495852470398
151,0.886426568031311,0.8861495852470398,0.8861495852470398,0.8861495852470398,0.886426568031311,0.8861495852470398
152,0.886426568031311,0.886426568031311,0.8861495852470398,0.8861495852470398,0.886426568031311,0.8861495852470398
153,0.886426568031311,0.886703610420227,0.8861495852470398,0.886426568031311,0.886426568031311,0.8861495852470398
154,0.886426568031311,0.8869805932044983,0.8861495852470398,0.886426568031311,0.8869805932044983,0.8861495852470398
155,0.886426568031311,0.8869805932044983,0.8861495852470398,0.886426568031311,0.8869805932044983,0.8861495852470398
156,0.886426568031311,0.8869805932044983,0.8861495852470398,0.886426568031311,0.8869805932044983,0.886426568031311
157,0.886426568031311,0.8869805932044983,0.8861495852470398,0.886426568031311,0.8869805932044983,0.886426568031311
158,0.886426568031311,0.8869805932044983,0.8861495852470398,0.886426568031311,0.8869805932044983,0.886426568031311
159,0.886426568031311,0.8872576355934143,0.886426568031311,0.886703610420227,0.8869805932044983,0.886426568031311
160,0.886426568031311,0.8872576355934143,0.886426568031311,0.8872576355934143,0.8872576355934143,0.886703610420227
161,0.886426568031311,0.8872576355934143,0.886703610420227,0.8872576355934143,0.8875346183776855,0.886703610420227
162,0.886426568031311,0.8872576355934143,0.886703610420227,0.8872576355934143,0.8875346183776855,0.8875346183776855
163,0.886703610420227,0.8872576355934143,0.886703610420227,0.8872576355934143,0.8878116607666016,0.8875346183776855
164,0.886703610420227,0.8875346183776855,0.8869805932044983,0.8875346183776855,0.8878116607666016,0.8875346183776855
165,0.886703610420227,0.8875346183776855,0.8869805932044983,0.8875346183776855,0.8880886435508728,0.8875346183776855
166,0.8872576355934143,0.8875346183776855,0.8869805932044983,0.8878116607666016,0.8880886435508728,0.8875346183776855
167,0.8875346183776855,0.8875346183776855,0.8869805932044983,0.8878116607666016,0.8880886435508728,0.8875346183776855
168,0.8878116607666016,0.8875346183776855,0.8869805932044983,0.8878116607666016,0.8880886435508728,0.8875346183776855
169,0.8880886435508728,0.8878116607666016,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
170,0.8880886435508728,0.8878116607666016,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
171,0.8880886435508728,0.8878116607666016,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
172,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
173,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
174,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
175,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
176,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
177,0.8880886435508728,0.8880886435508728,0.8875346183776855,0.8878116607666016,0.8880886435508728,0.8875346183776855
178,0.8880886435508728,0.8880886435508728,0.8878116607666016,0.8878116607666016,0.8880886435508728,0.8878116607666016
179,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8878116607666016
180,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8878116607666016
181,0.8880886435508728,0.888365626335144,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8878116607666016
182,0.8880886435508728,0.888365626335144,0.8880886435508728,0.8880886435508728,0.8880886435508728,0.8878116607666016
183,0.8880886435508728,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
184,0.8880886435508728,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
185,0.8880886435508728,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
186,0.888365626335144,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
187,0.888365626335144,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
188,0.888365626335144,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
189,0.888365626335144,0.888365626335144,0.8880886435508728,0.8880886435508728,0.888365626335144,0.8880886435508728
190,0.888365626335144,0.888365626335144,0.888365626335144,0.8880886435508728,0.888365626335144,0.888365626335144
191,0.888365626335144,0.888365626335144,0.888365626335144,0.8880886435508728,0.888365626335144,0.888365626335144
192,0.888365626335144,0.888365626335144,0.888365626335144,0.8880886435508728,0.888365626335144,0.888365626335144
193,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
194,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
195,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
196,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
197,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
198,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
199,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144
200,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144,0.888365626335144


==> data/accuracy-at-k_reader-full_trivia-dev.csv <==
topk,start,end,joint,selection,indep,all
1,0.6811134815216064,0.6829240918159485,0.6808871626853943,0.6823582649230957,0.6820187568664551,0.6816793084144592
2,0.7281882762908936,0.7295462489128113,0.7284145951271057,0.7307909727096558,0.7279619574546814,0.7292067408561707
3,0.753309965133667,0.7559126615524292,0.7524046897888184,0.7581758499145508,0.7542152404785156,0.7560257911682129
4,0.7692655920982361,0.7703971862792969,0.7703971862792969,0.7713024616241455,0.7692655920982361,0.7710761427879333
5,0.7803553342819214,0.7813737988471985,0.7829580307006836,0.7822790741920471,0.7813737988471985,0.7813737988471985
6,0.7892950177192688,0.790087103843689,0.7896344661712646,0.7898607850074768,0.7890686988830566,0.7888423800468445
7,0.7952924966812134,0.7961978316307068,0.7943872213363647,0.7963109612464905,0.7951793670654297,0.7954056859016418
8,0.8000452518463135,0.8012900352478027,0.7997058033943176,0.8026479482650757,0.8012900352478027,0.8008373975753784
9,0.8040058612823486,0.804911196231842,0.8038927316665649,0.806834876537323,0.8051375150680542,0.8047980070114136
10,0.8071743845939636,0.8078533411026001,0.8072875142097473,0.8105692267417908,0.8071743845939636,0.8078533411026001
11,0.8106823563575745,0.8118139505386353,0.8105692267417908,0.8126060962677002,0.8107955455780029,0.8113613128662109
12,0.8128324151039124,0.8136245608329773,0.8133981823921204,0.8155482411384583,0.8132850527763367,0.8144166469573975
13,0.8153219223022461,0.8156614303588867,0.8158877491950989,0.8181509375572205,0.8152087926864624,0.8165667057037354
14,0.8172456622123718,0.8176982998847961,0.8178114891052246,0.8204141855239868,0.8172456622123718,0.8184904456138611
15,0.8201878666877747,0.8193957209587097,0.819282591342926,0.821206271648407,0.8193957209587097,0.8203009963035583
16,0.8208668231964111,0.8218852281570435,0.8207536339759827,0.8225642442703247,0.8207536339759827,0.821206271648407
17,0.8221115469932556,0.8229036927223206,0.8221115469932556,0.8242616057395935,0.8223379254341125,0.8226773738861084
18,0.823582649230957,0.8241484761238098,0.8234695196151733,0.8261853456497192,0.8233563303947449,0.8240352869033813
19,0.8258458971977234,0.8247142434120178,0.8241484761238098,0.8275432586669922,0.8252800703048706,0.8256195783615112
20,0.82731693983078,0.8258458971977234,0.8250537514686584,0.8283354043960571,0.8265248537063599,0.826751172542572
21,0.8282222747802734,0.8269774913787842,0.8262985348701477,0.8292406797409058,0.82731693983078,0.8276564478874207
22,0.8287880420684814,0.828109085559845,0.8282222747802734,0.8301459550857544,0.8284485936164856,0.8293538689613342
23,0.8298065066337585,0.8293538689613342,0.8287880420684814,0.8313907384872437,0.8296933174133301,0.8302591443061829
24,0.8303722739219666,0.8308249115943909,0.8296933174133301,0.831843376159668,0.8303722739219666,0.8315039277076721
25,0.8315039277076721,0.8315039277076721,0.8301459550857544,0.8328618407249451,0.8310512900352478,0.8320696949958801
26,0.8325223326683044,0.8322960138320923,0.8310512900352478,0.8334276080131531,0.8320696949958801,0.8324092030525208
27,0.8328618407249451,0.8327486515045166,0.831843376159668,0.8344460725784302,0.8329749703407288,0.8329749703407288
28,0.8334276080131531,0.8336539268493652,0.8328618407249451,0.8356908559799194,0.8334276080131531,0.8341066241264343
29,0.834219753742218,0.834219753742218,0.8341066241264343,0.8359171748161316,0.8346723914146423,0.8345592617988586
30,0.8348987102508545,0.8352382183074951,0.8353513479232788,0.8364829421043396,0.8348987102508545,0.8351250290870667
31,0.8353513479232788,0.8352382183074951,0.8359171748161316,0.8371619582176208,0.8360303044319153,0.8360303044319153
32,0.8360303044319153,0.8362566232681274,0.8365961313247681,0.8377277255058289,0.8364829421043396,0.8365961313247681
33,0.8370487689971924,0.8364829421043396,0.8369356393814087,0.8382935523986816,0.8370487689971924,0.837388277053833
34,0.8372750878334045,0.8372750878334045,0.837388277053833,0.8386330008506775,0.837388277053833,0.8381803631782532
35,0.8380672335624695,0.8376145958900452,0.8381803631782532,0.8389725089073181,0.837954044342041,0.838746190071106
36,0.8386330008506775,0.8382935523986816,0.8386330008506775,0.8394251465797424,0.838746190071106,0.839311957359314
37,0.839311957359314,0.8385198712348938,0.8391988277435303,0.8401041030883789,0.8394251465797424,0.8397646546363831
38,0.8399909734725952,0.8394251465797424,0.8399909734725952,0.8408962488174438,0.8395382761955261,0.8402172923088074
39,0.8408962488174438,0.8402172923088074,0.8406699299812317,0.8413488864898682,0.8398777842521667,0.8406699299812317
40,0.8412356972694397,0.8406699299812317,0.8410093784332275,0.8418015241622925,0.8408962488174438,0.8412356972694397
41,0.8414620161056519,0.8410093784332275,0.8414620161056519,0.8422541618347168,0.8413488864898682,0.8414620161056519
42,0.8419146537780762,0.841688334941864,0.841688334941864,0.8429331183433533,0.8421409726142883,0.8415752053260803
43,0.8422541618347168,0.8419146537780762,0.8421409726142883,0.8431594371795654,0.842480480670929,0.8419146537780762
44,0.8429331183433533,0.8420278429985046,0.8422541618347168,0.8432726263999939,0.8425936698913574,0.842480480670929
45,0.8431594371795654,0.8423672914505005,0.8427067995071411,0.8437252640724182,0.8427067995071411,0.8427067995071411
46,0.8437252640724182,0.8423672914505005,0.8432726263999939,0.8444042205810547,0.8430463075637817,0.8428199887275696
47,0.8438383936882019,0.842480480670929,0.8433857560157776,0.844856858253479,0.8432726263999939,0.8432726263999939
48,0.8439515829086304,0.8429331183433533,0.8442910313606262,0.845649003982544,0.8433857560157776,0.8438383936882019
49,0.8440647125244141,0.8433857560157776,0.8444042205810547,0.8458753228187561,0.8439515829086304,0.8440647125244141
50,0.8442910313606262,0.843498945236206,0.8446305394172668,0.8463279604911804,0.8441779017448425,0.8444042205810547
51,0.8446305394172668,0.8439515829086304,0.8449699878692627,0.8468937277793884,0.8444042205810547,0.8449699878692627
52,0.8450831770896912,0.8441779017448425,0.8451963067054749,0.8471200466156006,0.8449699878692627,0.8451963067054749
53,0.8453094959259033,0.844856858253479,0.8457621335983276,0.8473463654518127,0.8451963067054749,0.845649003982544
54,0.845649003982544,0.8450831770896912,0.8458753228187561,0.8475726842880249,0.8455358147621155,0.8458753228187561
55,0.8461016416549683,0.845649003982544,0.8461016416549683,0.8476858735084534,0.8455358147621155,0.846214771270752
56,0.8461016416549683,0.8461016416549683,0.846214771270752,0.8477990031242371,0.8461016416549683,0.8465542793273926
57,0.8468937277793884,0.846214771270752,0.8463279604911804,0.8482516407966614,0.8466674089431763,0.8466674089431763
58,0.8471200466156006,0.8465542793273926,0.8471200466156006,0.8483648300170898,0.8467805981636047,0.8471200466156006
59,0.8476858735084534,0.8465542793273926,0.8473463654518127,0.8484780192375183,0.8470069169998169,0.8473463654518127
60,0.8479121923446655,0.8468937277793884,0.8476858735084534,0.8488174676895142,0.8471200466156006,0.8476858735084534
61,0.8481385111808777,0.8471200466156006,0.8477990031242371,0.8490437865257263,0.847233235836029,0.8479121923446655
62,0.8483648300170898,0.847233235836029,0.8481385111808777,0.8491569757461548,0.847233235836029,0.8481385111808777
63,0.8484780192375183,0.847233235836029,0.8483648300170898,0.8493832945823669,0.8476858735084534,0.8483648300170898
64,0.8484780192375183,0.8475726842880249,0.8483648300170898,0.8496096134185791,0.8481385111808777,0.8484780192375183
65,0.8484780192375183,0.8477990031242371,0.8483648300170898,0.8500622510910034,0.848591148853302,0.8489306569099426
66,0.8484780192375183,0.8479121923446655,0.8484780192375183,0.8501753807067871,0.8490437865257263,0.8490437865257263
67,0.8489306569099426,0.8481385111808777,0.8489306569099426,0.8502885699272156,0.8491569757461548,0.8491569757461548
68,0.8490437865257263,0.8481385111808777,0.8490437865257263,0.8505148887634277,0.8492701053619385,0.8494964241981506
69,0.8493832945823669,0.8487043380737305,0.8492701053619385,0.8505148887634277,0.8494964241981506,0.8498359322547913
70,0.8496096134185791,0.8487043380737305,0.8494964241981506,0.8507412075996399,0.8497227430343628,0.8500622510910034
71,0.849949061870575,0.8492701053619385,0.8496096134185791,0.8511938452720642,0.8501753807067871,0.8501753807067871
72,0.8505148887634277,0.8496096134185791,0.849949061870575,0.8513069748878479,0.8502885699272156,0.8505148887634277
73,0.8507412075996399,0.8500622510910034,0.8500622510910034,0.8513069748878479,0.8508543372154236,0.850967526435852
74,0.8507412075996399,0.8501753807067871,0.8501753807067871,0.8515333533287048,0.850967526435852,0.8510806560516357
75,0.8510806560516357,0.8504016995429993,0.8501753807067871,0.8518728017807007,0.8510806560516357,0.8513069748878479
76,0.8514201641082764,0.8506280183792114,0.8505148887634277,0.8519859910011292,0.8510806560516357,0.8515333533287048
77,0.851759672164917,0.8510806560516357,0.8506280183792114,0.852325439453125,0.8510806560516357,0.8516464829444885
78,0.8519859910011292,0.8511938452720642,0.8507412075996399,0.8524386286735535,0.8511938452720642,0.851759672164917
79,0.8520991206169128,0.8515333533287048,0.8510806560516357,0.8524386286735535,0.8513069748878479,0.851759672164917
80,0.8522123098373413,0.851759672164917,0.8511938452720642,0.8527780771255493,0.8516464829444885,0.8518728017807007
81,0.852325439453125,0.8518728017807007,0.8516464829444885,0.8530043959617615,0.8516464829444885,0.8520991206169128
82,0.852325439453125,0.8519859910011292,0.8518728017807007,0.8531175851821899,0.8518728017807007,0.852325439453125
83,0.8525517582893372,0.8519859910011292,0.852325439453125,0.8531175851821899,0.8519859910011292,0.8524386286735535
84,0.8526649475097656,0.8519859910011292,0.852325439453125,0.8531175851821899,0.8522123098373413,0.8526649475097656
85,0.8530043959617615,0.8522123098373413,0.8526649475097656,0.8531175851821899,0.852325439453125,0.8531175851821899
86,0.8531175851821899,0.852325439453125,0.8531175851821899,0.8533439040184021,0.852325439453125,0.8533439040184021
87,0.8531175851821899,0.8524386286735535,0.8533439040184021,0.853683352470398,0.8524386286735535,0.8535702228546143
88,0.8532307147979736,0.8525517582893372,0.8534570336341858,0.853683352470398,0.8526649475097656,0.853683352470398
89,0.8534570336341858,0.8528912663459778,0.8534570336341858,0.8537965416908264,0.8531175851821899,0.8537965416908264
90,0.853683352470398,0.8531175851821899,0.8535702228546143,0.8541359901428223,0.8532307147979736,0.8537965416908264
91,0.853683352470398,0.8531175851821899,0.8535702228546143,0.8542491793632507,0.8534570336341858,0.8537965416908264
92,0.8539096713066101,0.853683352470398,0.8535702228546143,0.8542491793632507,0.8535702228546143,0.8540228605270386
93,0.8540228605270386,0.8537965416908264,0.8537965416908264,0.8542491793632507,0.8537965416908264,0.8540228605270386
94,0.8541359901428223,0.8540228605270386,0.8540228605270386,0.8543623685836792,0.8539096713066101,0.8542491793632507
95,0.8541359901428223,0.8542491793632507,0.8540228605270386,0.8544754981994629,0.8540228605270386,0.8544754981994629
96,0.8541359901428223,0.8543623685836792,0.8541359901428223,0.8545886874198914,0.8540228605270386,0.8545886874198914
97,0.8541359901428223,0.8544754981994629,0.8543623685836792,0.8549281358718872,0.8541359901428223,0.854701817035675
98,0.8544754981994629,0.8548150062561035,0.8544754981994629,0.8550413250923157,0.8543623685836792,0.8550413250923157
99,0.854701817035675,0.8549281358718872,0.8549281358718872,0.8551544547080994,0.8544754981994629,0.8551544547080994
100,0.8550413250923157,0.8549281358718872,0.8550413250923157,0.8556070923805237,0.8544754981994629,0.8552676439285278
101,0.8551544547080994,0.8552676439285278,0.8550413250923157,0.8556070923805237,0.854701817035675,0.8556070923805237
102,0.8552676439285278,0.85549396276474,0.8551544547080994,0.8557202816009521,0.8549281358718872,0.8557202816009521
103,0.85549396276474,0.8557202816009521,0.8552676439285278,0.8559466004371643,0.8552676439285278,0.8558334112167358
104,0.8556070923805237,0.8557202816009521,0.8557202816009521,0.856059730052948,0.8553807735443115,0.856059730052948
105,0.8557202816009521,0.8558334112167358,0.8558334112167358,0.8561729192733765,0.8557202816009521,0.856059730052948
106,0.8557202816009521,0.856059730052948,0.8559466004371643,0.8563992381095886,0.8557202816009521,0.856059730052948
107,0.8558334112167358,0.8561729192733765,0.8561729192733765,0.8565123677253723,0.8558334112167358,0.8563992381095886
108,0.8559466004371643,0.8561729192733765,0.8562860488891602,0.8565123677253723,0.8559466004371643,0.8566255569458008
109,0.8559466004371643,0.8561729192733765,0.8562860488891602,0.8565123677253723,0.8559466004371643,0.8566255569458008
110,0.856059730052948,0.8562860488891602,0.8563992381095886,0.8567386865615845,0.856059730052948,0.8567386865615845
111,0.8561729192733765,0.8562860488891602,0.8563992381095886,0.8568518757820129,0.856059730052948,0.8568518757820129
112,0.8563992381095886,0.8566255569458008,0.8566255569458008,0.8569650053977966,0.856059730052948,0.8568518757820129
113,0.8566255569458008,0.8568518757820129,0.8567386865615845,0.8571913838386536,0.8563992381095886,0.8568518757820129
114,0.8566255569458008,0.8569650053977966,0.8568518757820129,0.8571913838386536,0.8566255569458008,0.8568518757820129
115,0.8568518757820129,0.8569650053977966,0.8569650053977966,0.8573045134544373,0.8566255569458008,0.8568518757820129
116,0.8569650053977966,0.8569650053977966,0.8571913838386536,0.8573045134544373,0.8566255569458008,0.8568518757820129
117,0.8569650053977966,0.8569650053977966,0.8573045134544373,0.8576440215110779,0.8567386865615845,0.8569650053977966
118,0.8569650053977966,0.8570781946182251,0.8573045134544373,0.8577571511268616,0.8568518757820129,0.8571913838386536
119,0.8569650053977966,0.8570781946182251,0.8574177026748657,0.85787034034729,0.8569650053977966,0.8571913838386536
120,0.8570781946182251,0.8570781946182251,0.8574177026748657,0.85787034034729,0.8571913838386536,0.8571913838386536
121,0.8571913838386536,0.8573045134544373,0.8575308322906494,0.85787034034729,0.8571913838386536,0.8575308322906494
122,0.8573045134544373,0.8573045134544373,0.8575308322906494,0.8579834699630737,0.8573045134544373,0.8576440215110779
123,0.8574177026748657,0.8574177026748657,0.8575308322906494,0.8580966591835022,0.8575308322906494,0.8576440215110779
124,0.8575308322906494,0.8575308322906494,0.8577571511268616,0.8580966591835022,0.8575308322906494,0.8576440215110779
125,0.8576440215110779,0.8577571511268616,0.85787034034729,0.8582097887992859,0.8575308322906494,0.8576440215110779
126,0.8576440215110779,0.8577571511268616,0.85787034034729,0.8583229780197144,0.8577571511268616,0.85787034034729
127,0.8576440215110779,0.8579834699630737,0.8579834699630737,0.858436107635498,0.85787034034729,0.8579834699630737
128,0.8577571511268616,0.8579834699630737,0.8580966591835022,0.858436107635498,0.85787034034729,0.8582097887992859
129,0.8579834699630737,0.8582097887992859,0.8580966591835022,0.8586624264717102,0.8582097887992859,0.858436107635498
130,0.8579834699630737,0.858436107635498,0.8580966591835022,0.8587756156921387,0.8582097887992859,0.8585492968559265
131,0.8580966591835022,0.8585492968559265,0.8582097887992859,0.8587756156921387,0.8582097887992859,0.8586624264717102
132,0.8582097887992859,0.8585492968559265,0.858436107635498,0.8588887453079224,0.8583229780197144,0.8587756156921387
133,0.8583229780197144,0.8587756156921387,0.858436107635498,0.8590019345283508,0.8583229780197144,0.8587756156921387
134,0.858436107635498,0.8588887453079224,0.858436107635498,0.8591150641441345,0.8583229780197144,0.8588887453079224
135,0.858436107635498,0.8591150641441345,0.8585492968559265,0.8591150641441345,0.8586624264717102,0.8590019345283508
136,0.858436107635498,0.8591150641441345,0.8586624264717102,0.8593413829803467,0.8587756156921387,0.8590019345283508
137,0.858436107635498,0.8591150641441345,0.8588887453079224,0.8594545722007751,0.8590019345283508,0.8590019345283508
138,0.8587756156921387,0.8591150641441345,0.8588887453079224,0.8594545722007751,0.8591150641441345,0.8590019345283508
139,0.8588887453079224,0.859228253364563,0.8590019345283508,0.8595677018165588,0.8591150641441345,0.8590019345283508
140,0.8591150641441345,0.859228253364563,0.8590019345283508,0.8595677018165588,0.859228253364563,0.859228253364563
141,0.8591150641441345,0.859228253364563,0.8590019345283508,0.8595677018165588,0.859228253364563,0.8593413829803467
142,0.8593413829803467,0.8593413829803467,0.8591150641441345,0.8595677018165588,0.859228253364563,0.8594545722007751
143,0.8593413829803467,0.8595677018165588,0.8591150641441345,0.8596808910369873,0.8593413829803467,0.8595677018165588
144,0.8593413829803467,0.8595677018165588,0.859228253364563,0.859794020652771,0.8594545722007751,0.8596808910369873
145,0.8594545722007751,0.8595677018165588,0.8594545722007751,0.859794020652771,0.8594545722007751,0.859794020652771
146,0.8595677018165588,0.859794020652771,0.8595677018165588,0.8599072098731995,0.8595677018165588,0.8599072098731995
147,0.859794020652771,0.859794020652771,0.8596808910369873,0.8599072098731995,0.8599072098731995,0.8599072098731995
148,0.859794020652771,0.859794020652771,0.8596808910369873,0.8599072098731995,0.8599072098731995,0.8599072098731995
149,0.8599072098731995,0.8599072098731995,0.859794020652771,0.8600203394889832,0.8600203394889832,0.8600203394889832
150,0.8599072098731995,0.8600203394889832,0.859794020652771,0.8600203394889832,0.8601335287094116,0.8600203394889832
151,0.8599072098731995,0.8601335287094116,0.859794020652771,0.8600203394889832,0.8601335287094116,0.8600203394889832
152,0.8599072098731995,0.8601335287094116,0.859794020652771,0.8600203394889832,0.8601335287094116,0.8600203394889832
153,0.8599072098731995,0.8602467179298401,0.859794020652771,0.8602467179298401,0.8601335287094116,0.8600203394889832
154,0.8599072098731995,0.8603598475456238,0.859794020652771,0.8603598475456238,0.8601335287094116,0.8600203394889832
155,0.8599072098731995,0.8604730367660522,0.8599072098731995,0.8604730367660522,0.8601335287094116,0.8600203394889832
156,0.8599072098731995,0.8605861663818359,0.8600203394889832,0.8604730367660522,0.8601335287094116,0.8600203394889832
157,0.8599072098731995,0.8605861663818359,0.8600203394889832,0.8605861663818359,0.8602467179298401,0.8601335287094116
158,0.8600203394889832,0.8605861663818359,0.8601335287094116,0.8608124852180481,0.8602467179298401,0.8602467179298401
159,0.8601335287094116,0.8605861663818359,0.8601335287094116,0.8608124852180481,0.8604730367660522,0.8602467179298401
160,0.8602467179298401,0.8605861663818359,0.8603598475456238,0.8608124852180481,0.8605861663818359,0.8604730367660522
161,0.8602467179298401,0.8608124852180481,0.8603598475456238,0.8608124852180481,0.8605861663818359,0.8605861663818359
162,0.8602467179298401,0.8608124852180481,0.8603598475456238,0.8608124852180481,0.8606993556022644,0.8606993556022644
163,0.8602467179298401,0.8610388040542603,0.8603598475456238,0.8609256744384766,0.8608124852180481,0.8606993556022644
164,0.8604730367660522,0.8610388040542603,0.8603598475456238,0.8610388040542603,0.8608124852180481,0.8606993556022644
165,0.8604730367660522,0.8610388040542603,0.8604730367660522,0.8610388040542603,0.8608124852180481,0.8606993556022644
166,0.8605861663818359,0.8611519932746887,0.8605861663818359,0.8610388040542603,0.8609256744384766,0.8608124852180481
167,0.8605861663818359,0.8611519932746887,0.8606993556022644,0.8611519932746887,0.8609256744384766,0.8608124852180481
168,0.8605861663818359,0.8611519932746887,0.8610388040542603,0.8611519932746887,0.8609256744384766,0.8608124852180481
169,0.8605861663818359,0.8612651228904724,0.8610388040542603,0.8612651228904724,0.8609256744384766,0.8608124852180481
170,0.8608124852180481,0.8612651228904724,0.8611519932746887,0.8613783121109009,0.8611519932746887,0.8609256744384766
171,0.8608124852180481,0.8612651228904724,0.8611519932746887,0.8613783121109009,0.8611519932746887,0.8609256744384766
172,0.8609256744384766,0.8612651228904724,0.8612651228904724,0.8613783121109009,0.8611519932746887,0.8611519932746887
173,0.8610388040542603,0.8613783121109009,0.8612651228904724,0.8613783121109009,0.8612651228904724,0.8612651228904724
174,0.8610388040542603,0.8613783121109009,0.8612651228904724,0.8613783121109009,0.8612651228904724,0.8613783121109009
175,0.8614914417266846,0.8614914417266846,0.8613783121109009,0.8613783121109009,0.8613783121109009,0.8614914417266846
176,0.8614914417266846,0.8614914417266846,0.8613783121109009,0.8614914417266846,0.8613783121109009,0.8614914417266846
177,0.8614914417266846,0.8614914417266846,0.8613783121109009,0.861604630947113,0.8613783121109009,0.8614914417266846
178,0.8614914417266846,0.861604630947113,0.8613783121109009,0.861604630947113,0.8613783121109009,0.861604630947113
179,0.8614914417266846,0.861604630947113,0.8613783121109009,0.861604630947113,0.8614914417266846,0.861604630947113
180,0.861604630947113,0.8617177605628967,0.8613783121109009,0.8617177605628967,0.8614914417266846,0.861604630947113
181,0.861604630947113,0.8617177605628967,0.8613783121109009,0.8618309497833252,0.861604630947113,0.8617177605628967
182,0.861604630947113,0.8618309497833252,0.8617177605628967,0.8618309497833252,0.8617177605628967,0.8617177605628967
183,0.861604630947113,0.8618309497833252,0.8617177605628967,0.8618309497833252,0.8618309497833252,0.8617177605628967
184,0.8617177605628967,0.8618309497833252,0.8617177605628967,0.8620572686195374,0.8618309497833252,0.8617177605628967
185,0.8618309497833252,0.8619440793991089,0.8617177605628967,0.862170398235321,0.8618309497833252,0.8618309497833252
186,0.8618309497833252,0.8619440793991089,0.8618309497833252,0.8622835874557495,0.8620572686195374,0.8619440793991089
187,0.8618309497833252,0.8619440793991089,0.8618309497833252,0.8623967170715332,0.8620572686195374,0.8619440793991089
188,0.8620572686195374,0.8619440793991089,0.8618309497833252,0.8623967170715332,0.8620572686195374,0.8619440793991089
189,0.8620572686195374,0.8619440793991089,0.8619440793991089,0.8623967170715332,0.8620572686195374,0.8619440793991089
190,0.8620572686195374,0.8620572686195374,0.8619440793991089,0.8623967170715332,0.8622835874557495,0.8620572686195374
191,0.862170398235321,0.8620572686195374,0.8620572686195374,0.8623967170715332,0.8623967170715332,0.862170398235321
192,0.8622835874557495,0.862170398235321,0.862170398235321,0.8623967170715332,0.8623967170715332,0.8623967170715332
193,0.8622835874557495,0.862170398235321,0.8622835874557495,0.8623967170715332,0.8623967170715332,0.8623967170715332
194,0.8622835874557495,0.862170398235321,0.8622835874557495,0.8623967170715332,0.8623967170715332,0.8623967170715332
195,0.8622835874557495,0.862170398235321,0.8622835874557495,0.8623967170715332,0.8623967170715332,0.8623967170715332
196,0.8622835874557495,0.862170398235321,0.8623967170715332,0.8623967170715332,0.8623967170715332,0.8623967170715332
197,0.8623967170715332,0.8623967170715332,0.8625099062919617,0.8625099062919617,0.8623967170715332,0.8623967170715332
198,0.8625099062919617,0.8623967170715332,0.8625099062919617,0.8625099062919617,0.8623967170715332,0.8625099062919617
199,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617
200,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617,0.8625099062919617


==> data/accuracy-at-k_reader-full_trivia-test.csv <==
topk,start,end,joint,selection,indep,all
1,0.680190920829773,0.6805444955825806,0.6796605587005615,0.6818704009056091,0.6803677082061768,0.6816052198410034
2,0.7325201034545898,0.732343316078186,0.7316361665725708,0.7349951267242432,0.7321665287017822,0.7330504655838013
3,0.7576239705085754,0.757093608379364,0.7559444904327393,0.7593034505844116,0.7564748525619507,0.757093608379364
4,0.7720322012901306,0.7718554139137268,0.770706295967102,0.775391161441803,0.7722089886665344,0.772562563419342
5,0.7821974754333496,0.7825510501861572,0.7814903259277344,0.7844957113265991,0.782727837562561,0.7826394438743591
6,0.7897993326187134,0.7905948758125305,0.7897109389305115,0.7926279306411743,0.7900645136833191,0.7915672063827515
7,0.7964288592338562,0.7970476150512695,0.7963404655456543,0.7986387610435486,0.7969592213630676,0.7974896430969238
8,0.8021745085716248,0.8017325401306152,0.8005834221839905,0.8033236265182495,0.801909327507019,0.801997721195221
9,0.8051798939704895,0.8045611381530762,0.8045611381530762,0.8071245551109314,0.80473792552948,0.8052682876586914
10,0.8085388541221619,0.8083620667457581,0.8082736730575562,0.810218334197998,0.8080084919929504,0.8088040351867676
11,0.811190664768219,0.8108370900154114,0.8107486963272095,0.8127817511558533,0.8113674521446228,0.8116326332092285
12,0.8132237195968628,0.8133121132850647,0.8123397827148438,0.8148148059844971,0.8137540817260742,0.813930869102478
13,0.814903199672699,0.8155219554901123,0.8147264122962952,0.8164942860603333,0.8153451681137085,0.8156103491783142
14,0.8162291049957275,0.8174666166305542,0.8168478608131409,0.817643404006958,0.816759467124939,0.817643404006958
15,0.8182621598243713,0.818615734577179,0.8187041282653809,0.819499671459198,0.8182621598243713,0.8187041282653809
16,0.8196764588356018,0.8202068209648132,0.8199416399002075,0.8210023641586304,0.8197648525238037,0.8206487894058228
17,0.8210907578468323,0.8212675452232361,0.8215327262878418,0.8225934505462646,0.8210023641586304,0.822239875793457
18,0.8226818442344666,0.8223282694816589,0.8230354189872742,0.8236541748046875,0.8221514821052551,0.823212206363678
19,0.8238309621810913,0.8233006000518799,0.8241845369338989,0.824803352355957,0.8234773874282837,0.8240077495574951
20,0.8247149586677551,0.8243613839149475,0.8251569271087646,0.8260408639907837,0.8243613839149475,0.8254221081733704
21,0.8258640766143799,0.8255988955497742,0.8260408639907837,0.8271015882492065,0.8255105018615723,0.8263944387435913
22,0.8261292576789856,0.8265712261199951,0.8274551630020142,0.8280739188194275,0.8265712261199951,0.8271015882492065
23,0.8275435566902161,0.8275435566902161,0.8283390998840332,0.828515887260437,0.827631950378418,0.8282507061958313
24,0.8284274935722351,0.828515887260437,0.8293114304542542,0.8295766115188599,0.8286042809486389,0.8292230367660522
25,0.829399824142456,0.8295766115188599,0.8301069736480713,0.830372154712677,0.829399824142456,0.8301953673362732
26,0.8301069736480713,0.830372154712677,0.8308141231536865,0.8318748474121094,0.8305489420890808,0.831256091594696
27,0.8307257294654846,0.8311676979064941,0.8319632411003113,0.8330239653587341,0.8311676979064941,0.8316980600357056
28,0.8311676979064941,0.8320516347885132,0.8324052095413208,0.8338195085525513,0.8317864537239075,0.8327587842941284
29,0.8316980600357056,0.833112359046936,0.8332891464233398,0.8346150517463684,0.8332007527351379,0.8335543274879456
30,0.8326703906059265,0.8337311148643494,0.834084689617157,0.8351454138755798,0.8335543274879456,0.834084689617157
31,0.8334659337997437,0.8343498706817627,0.8347034454345703,0.8357641696929932,0.8343498706817627,0.8343498706817627
32,0.8345266580581665,0.8348802328109741,0.8352338075637817,0.8367365002632141,0.8348802328109741,0.8350570201873779
33,0.8355873823165894,0.8356757760047913,0.8360293507575989,0.8375320434570312,0.8354989886283875,0.835940957069397
34,0.8364713191986084,0.8362945318222046,0.8367365002632141,0.8385043740272522,0.8365597128868103,0.8372668623924255
35,0.8370900750160217,0.8372668623924255,0.8382391929626465,0.8389463424682617,0.8374436497688293,0.8379740118980408
36,0.8379740118980408,0.837797224521637,0.8384159803390503,0.839653491973877,0.8379740118980408,0.8383275866508484
37,0.838681161403656,0.8381507992744446,0.8388579487800598,0.8400954604148865,0.8383275866508484,0.8387695550918579
38,0.8391231298446655,0.8388579487800598,0.8392999172210693,0.840537428855896,0.8389463424682617,0.8391231298446655
39,0.8392999172210693,0.8392115235328674,0.8397418856620789,0.8407142162322998,0.8391231298446655,0.839653491973877
40,0.8399186730384827,0.8399186730384827,0.8401838541030884,0.8411561846733093,0.8397418856620789,0.8400954604148865
41,0.8404490351676941,0.8404490351676941,0.840537428855896,0.841421365737915,0.8404490351676941,0.8410677909851074
42,0.8409793972969055,0.8407142162322998,0.8409793972969055,0.8419517278671265,0.8408026099205017,0.8415097594261169
43,0.8411561846733093,0.8413329720497131,0.841421365737915,0.8423053026199341,0.8411561846733093,0.8419517278671265
44,0.8419517278671265,0.8417749404907227,0.8415097594261169,0.8427472710609436,0.8419517278671265,0.842393696308136
45,0.842393696308136,0.8421285152435303,0.8422169089317322,0.8435428142547607,0.8423053026199341,0.8428356647491455
46,0.8426588773727417,0.8423053026199341,0.8425704836845398,0.8438079953193665,0.8425704836845398,0.8433660268783569
47,0.8430124521255493,0.8427472710609436,0.8431008458137512,0.8441615700721741,0.8428356647491455,0.8436312079429626
48,0.8431892395019531,0.8430124521255493,0.8438963890075684,0.8444267511367798,0.843277633190155,0.8441615700721741
49,0.8435428142547607,0.843277633190155,0.8446035385131836,0.8453106880187988,0.8437196016311646,0.8445151448249817
50,0.8441615700721741,0.8433660268783569,0.8446919322013855,0.8459294438362122,0.8438963890075684,0.8447803258895874
51,0.8443383574485779,0.8440731763839722,0.8449571132659912,0.8461946249008179,0.8440731763839722,0.8448687195777893
52,0.8447803258895874,0.8443383574485779,0.8453990817070007,0.8467249870300293,0.8446919322013855,0.8452222943305969
53,0.8450455069541931,0.8450455069541931,0.8458410501480103,0.8468133807182312,0.8448687195777893,0.8458410501480103
54,0.8455758690834045,0.845133900642395,0.8461946249008179,0.8472553491592407,0.845133900642395,0.8462830185890198
55,0.8457526564598083,0.8455758690834045,0.8465481996536255,0.8476973176002502,0.8455758690834045,0.8465481996536255
56,0.8464598059654236,0.8456642627716064,0.846990168094635,0.8480508923530579,0.8458410501480103,0.8469017744064331
57,0.8466365933418274,0.8460178375244141,0.8472553491592407,0.8484928607940674,0.8462830185890198,0.8473437428474426
58,0.8473437428474426,0.8464598059654236,0.8474321365356445,0.8485812544822693,0.8468133807182312,0.8476973176002502
59,0.8481392860412598,0.8466365933418274,0.8475205302238464,0.8489348292350769,0.8473437428474426,0.8480508923530579
60,0.8482276797294617,0.8466365933418274,0.8482276797294617,0.8492000102996826,0.8476089239120483,0.8484044671058655
61,0.8487580418586731,0.8470785617828369,0.8484928607940674,0.8495535850524902,0.8476973176002502,0.8486696481704712
62,0.8494651913642883,0.8473437428474426,0.8486696481704712,0.849730372428894,0.8484928607940674,0.8493767976760864
63,0.8495535850524902,0.8477857112884521,0.8487580418586731,0.8499955534934998,0.8487580418586731,0.849818766117096
64,0.8496419787406921,0.8481392860412598,0.8489348292350769,0.8501723408699036,0.8492000102996826,0.8499955534934998
65,0.8499071598052979,0.8483160734176636,0.8492000102996826,0.8505259156227112,0.8493767976760864,0.8502607345581055
66,0.8500839471817017,0.8487580418586731,0.8494651913642883,0.8507910966873169,0.849730372428894,0.8503491282463074
67,0.8504375219345093,0.8489348292350769,0.8496419787406921,0.8512330651283264,0.8499071598052979,0.8507910966873169
68,0.850702702999115,0.8492000102996826,0.849818766117096,0.851409912109375,0.8499955534934998,0.8508794903755188
69,0.8509678840637207,0.8494651913642883,0.8499071598052979,0.851409912109375,0.8502607345581055,0.8512330651283264
70,0.8510562777519226,0.8495535850524902,0.8502607345581055,0.8514983057975769,0.8505259156227112,0.8515866994857788
71,0.8513214588165283,0.849818766117096,0.8503491282463074,0.8519402742385864,0.8511446714401245,0.8516750931739807
72,0.8517634868621826,0.8499955534934998,0.8505259156227112,0.852293848991394,0.8511446714401245,0.8518518805503845
73,0.8518518805503845,0.8504375219345093,0.8509678840637207,0.8524706363677979,0.851409912109375,0.8520286679267883
74,0.8520286679267883,0.8508794903755188,0.8513214588165283,0.8528242111206055,0.8515866994857788,0.8520286679267883
75,0.852293848991394,0.8511446714401245,0.8514983057975769,0.8531777858734131,0.8518518805503845,0.8525590300559998
76,0.8526474237442017,0.8516750931739807,0.8515866994857788,0.8535313606262207,0.8521170616149902,0.8528242111206055
77,0.8530009984970093,0.8520286679267883,0.8517634868621826,0.8535313606262207,0.852382242679596,0.8530009984970093
78,0.8534429669380188,0.852382242679596,0.8521170616149902,0.8537081480026245,0.8530009984970093,0.8530893921852112
79,0.8535313606262207,0.8527358174324036,0.852293848991394,0.8537965416908264,0.8531777858734131,0.8531777858734131
80,0.8536197543144226,0.8530009984970093,0.8529126048088074,0.8540617227554321,0.8533545732498169,0.8535313606262207
81,0.8537081480026245,0.853266179561615,0.8531777858734131,0.8540617227554321,0.8533545732498169,0.8537081480026245
82,0.8539733290672302,0.8535313606262207,0.8534429669380188,0.8543269038200378,0.8537081480026245,0.8542385101318359
83,0.8543269038200378,0.8537081480026245,0.8537965416908264,0.8545920848846436,0.8537965416908264,0.8543269038200378
84,0.8544152975082397,0.8538849353790283,0.8538849353790283,0.8548572659492493,0.8537965416908264,0.8544152975082397
85,0.8545036911964417,0.854150116443634,0.854150116443634,0.8549456596374512,0.8542385101318359,0.8548572659492493
86,0.8545920848846436,0.8542385101318359,0.8545036911964417,0.8552108407020569,0.8545036911964417,0.8548572659492493
87,0.8546804785728455,0.8544152975082397,0.8545920848846436,0.8555644154548645,0.8545920848846436,0.8550340533256531
88,0.8548572659492493,0.8545920848846436,0.8547688722610474,0.8558295965194702,0.8547688722610474,0.8552992343902588
89,0.855122447013855,0.8552108407020569,0.8550340533256531,0.8561831712722778,0.8549456596374512,0.8556528091430664
90,0.8553876280784607,0.8554760217666626,0.855122447013855,0.8562715649604797,0.8550340533256531,0.8558295965194702
91,0.8555644154548645,0.8557412028312683,0.8554760217666626,0.8562715649604797,0.8552992343902588,0.856006383895874
92,0.8558295965194702,0.8557412028312683,0.8555644154548645,0.8562715649604797,0.8555644154548645,0.8560947775840759
93,0.8559179902076721,0.8558295965194702,0.8558295965194702,0.8566251397132874,0.8557412028312683,0.8561831712722778
94,0.8560947775840759,0.8561831712722778,0.856006383895874,0.8568903207778931,0.8559179902076721,0.8563599586486816
95,0.8561831712722778,0.8563599586486816,0.8562715649604797,0.856978714466095,0.8562715649604797,0.8565367460250854
96,0.8562715649604797,0.8565367460250854,0.8565367460250854,0.8573322892189026,0.8562715649604797,0.8565367460250854
97,0.8562715649604797,0.8568019270896912,0.8565367460250854,0.8573322892189026,0.8563599586486816,0.8565367460250854
98,0.8566251397132874,0.8568903207778931,0.8566251397132874,0.8575090765953064,0.8563599586486816,0.8568019270896912
99,0.8567135334014893,0.8568903207778931,0.8567135334014893,0.8576858639717102,0.8564483523368835,0.856978714466095
100,0.8568903207778931,0.856978714466095,0.8567135334014893,0.857862651348114,0.8564483523368835,0.8572438955307007
101,0.856978714466095,0.8570671081542969,0.856978714466095,0.857862651348114,0.8566251397132874,0.8573322892189026
102,0.8570671081542969,0.8572438955307007,0.8570671081542969,0.8579510450363159,0.8567135334014893,0.8573322892189026
103,0.8571555018424988,0.8573322892189026,0.8572438955307007,0.8580394387245178,0.8568019270896912,0.8574206829071045
104,0.8573322892189026,0.8574206829071045,0.8575090765953064,0.8581278324127197,0.8570671081542969,0.8574206829071045
105,0.8574206829071045,0.8575974702835083,0.857862651348114,0.8583046197891235,0.8571555018424988,0.8576858639717102
106,0.8575090765953064,0.8577742576599121,0.857862651348114,0.8583930134773254,0.8572438955307007,0.8577742576599121
107,0.8575090765953064,0.857862651348114,0.8579510450363159,0.8585698008537292,0.8574206829071045,0.8579510450363159
108,0.8577742576599121,0.8579510450363159,0.8579510450363159,0.8587465882301331,0.8575090765953064,0.8581278324127197
109,0.8577742576599121,0.8580394387245178,0.8580394387245178,0.858834981918335,0.8575974702835083,0.8581278324127197
110,0.8577742576599121,0.8582162261009216,0.8582162261009216,0.858834981918335,0.8579510450363159,0.8581278324127197
111,0.857862651348114,0.8582162261009216,0.8582162261009216,0.858834981918335,0.8579510450363159,0.8583046197891235
112,0.857862651348114,0.8582162261009216,0.8584814071655273,0.858834981918335,0.8579510450363159,0.8583046197891235
113,0.8579510450363159,0.8583046197891235,0.8585698008537292,0.8592769503593445,0.8580394387245178,0.8583046197891235
114,0.8580394387245178,0.8584814071655273,0.8586581945419312,0.8594537377357483,0.8580394387245178,0.8583930134773254
115,0.8580394387245178,0.8585698008537292,0.8587465882301331,0.8595421314239502,0.8581278324127197,0.8583930134773254
116,0.8580394387245178,0.8586581945419312,0.8590117692947388,0.8595421314239502,0.8583046197891235,0.8584814071655273
117,0.8582162261009216,0.8587465882301331,0.8590117692947388,0.859718918800354,0.8583046197891235,0.8585698008537292
118,0.8585698008537292,0.858834981918335,0.8591001629829407,0.859718918800354,0.8583930134773254,0.8586581945419312
119,0.8586581945419312,0.8589233756065369,0.8591001629829407,0.8599840998649597,0.8583930134773254,0.8586581945419312
120,0.858834981918335,0.8589233756065369,0.8591885566711426,0.8601608872413635,0.8585698008537292,0.858834981918335
121,0.8590117692947388,0.8590117692947388,0.8593653440475464,0.8602492809295654,0.858834981918335,0.8590117692947388
122,0.8590117692947388,0.8590117692947388,0.8594537377357483,0.8602492809295654,0.8589233756065369,0.8592769503593445
123,0.8591885566711426,0.8590117692947388,0.8594537377357483,0.8602492809295654,0.8590117692947388,0.8593653440475464
124,0.8592769503593445,0.8591001629829407,0.8596305251121521,0.8604260683059692,0.8593653440475464,0.8594537377357483
125,0.8592769503593445,0.8591885566711426,0.859718918800354,0.860602855682373,0.8594537377357483,0.859718918800354
126,0.8593653440475464,0.8591885566711426,0.8598957061767578,0.860602855682373,0.8594537377357483,0.859718918800354
127,0.8596305251121521,0.8592769503593445,0.8598957061767578,0.860602855682373,0.8596305251121521,0.8598073124885559
128,0.859718918800354,0.8594537377357483,0.8599840998649597,0.860602855682373,0.8596305251121521,0.8600724935531616
129,0.859718918800354,0.8596305251121521,0.8600724935531616,0.860602855682373,0.859718918800354,0.8601608872413635
130,0.8598957061767578,0.8596305251121521,0.8601608872413635,0.860602855682373,0.859718918800354,0.8604260683059692
131,0.8598957061767578,0.859718918800354,0.8601608872413635,0.860691249370575,0.8598073124885559,0.8605144619941711
132,0.8600724935531616,0.8598073124885559,0.8601608872413635,0.8608680367469788,0.8599840998649597,0.8605144619941711
133,0.8601608872413635,0.8598957061767578,0.8603376746177673,0.8608680367469788,0.8599840998649597,0.860602855682373
134,0.8603376746177673,0.8598957061767578,0.8605144619941711,0.8608680367469788,0.8599840998649597,0.860691249370575
135,0.8604260683059692,0.8600724935531616,0.860602855682373,0.8608680367469788,0.8599840998649597,0.8607796430587769
136,0.8604260683059692,0.8600724935531616,0.860691249370575,0.8610448241233826,0.8600724935531616,0.8608680367469788
137,0.8604260683059692,0.8601608872413635,0.8608680367469788,0.8610448241233826,0.8601608872413635,0.8608680367469788
138,0.8605144619941711,0.8601608872413635,0.8610448241233826,0.8613100051879883,0.8602492809295654,0.8609564304351807
139,0.8605144619941711,0.8601608872413635,0.8610448241233826,0.8614867925643921,0.8603376746177673,0.8611332178115845
140,0.860691249370575,0.8602492809295654,0.8610448241233826,0.8614867925643921,0.8605144619941711,0.8611332178115845
141,0.860691249370575,0.8602492809295654,0.8612216114997864,0.861575186252594,0.8605144619941711,0.8611332178115845
142,0.8607796430587769,0.8602492809295654,0.8612216114997864,0.8616635799407959,0.860691249370575,0.8612216114997864
143,0.8608680367469788,0.8603376746177673,0.8613100051879883,0.8617519736289978,0.860691249370575,0.8612216114997864
144,0.8608680367469788,0.8605144619941711,0.8613983988761902,0.8617519736289978,0.8607796430587769,0.8612216114997864
145,0.8609564304351807,0.8607796430587769,0.8613983988761902,0.8619287610054016,0.8608680367469788,0.8613983988761902
146,0.8610448241233826,0.8608680367469788,0.861575186252594,0.8619287610054016,0.8609564304351807,0.8613983988761902
147,0.8612216114997864,0.8608680367469788,0.861575186252594,0.8620171546936035,0.8609564304351807,0.8614867925643921
148,0.8613983988761902,0.8609564304351807,0.861575186252594,0.8621055483818054,0.8611332178115845,0.8616635799407959
149,0.8613983988761902,0.8611332178115845,0.861575186252594,0.8622823357582092,0.8611332178115845,0.8616635799407959
150,0.8614867925643921,0.8612216114997864,0.8616635799407959,0.8622823357582092,0.8612216114997864,0.8617519736289978
151,0.8618403673171997,0.8612216114997864,0.8617519736289978,0.8622823357582092,0.8613100051879883,0.8617519736289978
152,0.8618403673171997,0.8612216114997864,0.8618403673171997,0.8622823357582092,0.8614867925643921,0.8617519736289978
153,0.8618403673171997,0.8613983988761902,0.8620171546936035,0.8623707294464111,0.861575186252594,0.8618403673171997
154,0.8619287610054016,0.8617519736289978,0.8621055483818054,0.8623707294464111,0.8617519736289978,0.8620171546936035
155,0.8620171546936035,0.8619287610054016,0.8622823357582092,0.862459123134613,0.8618403673171997,0.8621055483818054
156,0.8621939420700073,0.8619287610054016,0.8623707294464111,0.8625475168228149,0.8620171546936035,0.8621939420700073
157,0.8621939420700073,0.8621055483818054,0.8623707294464111,0.8625475168228149,0.8622823357582092,0.8622823357582092
158,0.8622823357582092,0.8621939420700073,0.862459123134613,0.8626359105110168,0.8622823357582092,0.8622823357582092
159,0.8622823357582092,0.862459123134613,0.8625475168228149,0.8626359105110168,0.8625475168228149,0.8625475168228149
160,0.862459123134613,0.862459123134613,0.8627243041992188,0.8627243041992188,0.8627243041992188,0.8626359105110168
161,0.862459123134613,0.8625475168228149,0.8628126978874207,0.8627243041992188,0.8628126978874207,0.8626359105110168
162,0.8625475168228149,0.8625475168228149,0.8629010915756226,0.8631662726402283,0.8628126978874207,0.8627243041992188
163,0.8627243041992188,0.8626359105110168,0.8629894852638245,0.8631662726402283,0.8629894852638245,0.8628126978874207
164,0.8627243041992188,0.8627243041992188,0.8630778789520264,0.8632546663284302,0.8631662726402283,0.8628126978874207
165,0.8628126978874207,0.8628126978874207,0.8631662726402283,0.8632546663284302,0.8632546663284302,0.8629894852638245
166,0.8629894852638245,0.8629010915756226,0.8632546663284302,0.8632546663284302,0.8632546663284302,0.8630778789520264
167,0.8629894852638245,0.8630778789520264,0.8632546663284302,0.8632546663284302,0.8632546663284302,0.8632546663284302
168,0.8629894852638245,0.8632546663284302,0.8632546663284302,0.8632546663284302,0.8632546663284302,0.8632546663284302
169,0.8631662726402283,0.8633430600166321,0.8632546663284302,0.8633430600166321,0.8633430600166321,0.8632546663284302
170,0.8631662726402283,0.863431453704834,0.8632546663284302,0.863431453704834,0.863431453704834,0.8632546663284302
171,0.8631662726402283,0.863431453704834,0.8632546663284302,0.863431453704834,0.8635198473930359,0.8632546663284302
172,0.8633430600166321,0.863431453704834,0.8633430600166321,0.863431453704834,0.8635198473930359,0.8632546663284302
173,0.8633430600166321,0.8635198473930359,0.863431453704834,0.863431453704834,0.8636082410812378,0.8633430600166321
174,0.8633430600166321,0.8635198473930359,0.863431453704834,0.8635198473930359,0.8636082410812378,0.863431453704834
175,0.8633430600166321,0.8636082410812378,0.863431453704834,0.8635198473930359,0.8636082410812378,0.8635198473930359
176,0.8633430600166321,0.8636966347694397,0.863431453704834,0.8635198473930359,0.8636082410812378,0.8635198473930359
177,0.8633430600166321,0.8636966347694397,0.863431453704834,0.8636966347694397,0.8636082410812378,0.8635198473930359
178,0.8633430600166321,0.8637850284576416,0.863431453704834,0.8636966347694397,0.8636082410812378,0.8635198473930359
179,0.863431453704834,0.8637850284576416,0.8635198473930359,0.8636966347694397,0.8636082410812378,0.8635198473930359
180,0.8635198473930359,0.8637850284576416,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8635198473930359
181,0.8635198473930359,0.8639618158340454,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8636082410812378
182,0.8635198473930359,0.8639618158340454,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8636082410812378
183,0.8635198473930359,0.8639618158340454,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8636082410812378
184,0.8635198473930359,0.8639618158340454,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8636082410812378
185,0.8635198473930359,0.8639618158340454,0.8636082410812378,0.8636966347694397,0.8636966347694397,0.8636082410812378
186,0.8636082410812378,0.8639618158340454,0.8636082410812378,0.8637850284576416,0.8636966347694397,0.8636082410812378
187,0.8636966347694397,0.8639618158340454,0.8636966347694397,0.8637850284576416,0.8637850284576416,0.8636082410812378
188,0.8636966347694397,0.8639618158340454,0.8637850284576416,0.8637850284576416,0.8637850284576416,0.8636966347694397
189,0.8636966347694397,0.8639618158340454,0.8637850284576416,0.8637850284576416,0.8637850284576416,0.8636966347694397
190,0.8636966347694397,0.8639618158340454,0.8638734221458435,0.8637850284576416,0.8637850284576416,0.8637850284576416
191,0.8636966347694397,0.8639618158340454,0.8638734221458435,0.8638734221458435,0.8638734221458435,0.8637850284576416
192,0.8636966347694397,0.8639618158340454,0.8639618158340454,0.8638734221458435,0.8638734221458435,0.8637850284576416
193,0.8637850284576416,0.8639618158340454,0.8639618158340454,0.8638734221458435,0.8638734221458435,0.8639618158340454
194,0.8637850284576416,0.8639618158340454,0.8639618158340454,0.8638734221458435,0.8639618158340454,0.8639618158340454
195,0.8638734221458435,0.8639618158340454,0.8639618158340454,0.8638734221458435,0.8639618158340454,0.8640502095222473
196,0.8639618158340454,0.8639618158340454,0.8639618158340454,0.8638734221458435,0.8639618158340454,0.8640502095222473
197,0.8639618158340454,0.8640502095222473,0.8639618158340454,0.8639618158340454,0.8640502095222473,0.8640502095222473
198,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8639618158340454,0.8640502095222473,0.8640502095222473
199,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473
200,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473,0.8640502095222473


==> data/accuracy-at-k_reader-pruned_efficientqa.csv <==
topk,start,end,joint,selection,indep,all
1,0.5727777481079102,0.5711110830307007,0.5716666579246521,0.5794444680213928,0.5727777481079102,0.5722222328186035
2,0.6561111211776733,0.6605555415153503,0.6555555462837219,0.6672222018241882,0.6549999713897705,0.6583333611488342
3,0.6938889026641846,0.6961110830307007,0.698888897895813,0.70333331823349,0.6972222328186035,0.6983333230018616
4,0.721666693687439,0.722777783870697,0.7244444489479065,0.7283333539962769,0.7238888740539551,0.7250000238418579
5,0.7400000095367432,0.7416666746139526,0.742222249507904,0.742222249507904,0.742222249507904,0.742222249507904
6,0.7488889098167419,0.7494444251060486,0.7511110901832581,0.75,0.7494444251060486,0.7516666650772095
7,0.7616666555404663,0.7605555653572083,0.7622222304344177,0.7633333206176758,0.7622222304344177,0.7633333206176758
8,0.7716666460037231,0.7722222208976746,0.769444465637207,0.7733333110809326,0.7744444608688354,0.7749999761581421
9,0.7766666412353516,0.778333306312561,0.777222216129303,0.7788888812065125,0.777222216129303,0.7794444561004639
10,0.7838888764381409,0.7838888764381409,0.7833333611488342,0.7827777862548828,0.7844444513320923,0.7838888764381409
11,0.7877777814865112,0.7877777814865112,0.7877777814865112,0.7861111164093018,0.7894444465637207,0.7888888716697693
12,0.7905555367469788,0.7922222018241882,0.7922222018241882,0.7933333516120911,0.7911111116409302,0.7927777767181396
13,0.7927777767181396,0.7933333516120911,0.7950000166893005,0.79666668176651,0.7927777767181396,0.7933333516120911
14,0.7961111068725586,0.7961111068725586,0.7977777719497681,0.8005555272102356,0.7950000166893005,0.7955555319786072
15,0.800000011920929,0.7988888621330261,0.8005555272102356,0.804444432258606,0.7994444370269775,0.7988888621330261
16,0.8055555820465088,0.801111102104187,0.8022222518920898,0.8066666722297668,0.8016666769981384,0.8033333420753479
17,0.8066666722297668,0.8033333420753479,0.8050000071525574,0.8083333373069763,0.8038889169692993,0.804444432258606
18,0.8072222471237183,0.8055555820465088,0.8061110973358154,0.8111110925674438,0.8077777624130249,0.8077777624130249
19,0.8088889122009277,0.8066666722297668,0.8072222471237183,0.8133333325386047,0.8100000023841858,0.8100000023841858
20,0.8122222423553467,0.8088889122009277,0.8100000023841858,0.8166666626930237,0.8122222423553467,0.8116666674613953
21,0.8133333325386047,0.8111110925674438,0.8100000023841858,0.8172222375869751,0.8133333325386047,0.8138889074325562
22,0.8138889074325562,0.8133333325386047,0.8105555772781372,0.8188889026641846,0.8149999976158142,0.8155555725097656
23,0.8155555725097656,0.8149999976158142,0.8116666674613953,0.8194444179534912,0.8155555725097656,0.8155555725097656
24,0.8166666626930237,0.8161110877990723,0.8144444227218628,0.8194444179534912,0.8166666626930237,0.8161110877990723
25,0.8183333277702332,0.8172222375869751,0.8161110877990723,0.8216666579246521,0.8177777528762817,0.8166666626930237
26,0.8194444179534912,0.8177777528762817,0.8172222375869751,0.8233333230018616,0.8188889026641846,0.8172222375869751
27,0.8194444179534912,0.8188889026641846,0.8183333277702332,0.823888897895813,0.8188889026641846,0.8188889026641846
28,0.820555567741394,0.8199999928474426,0.8194444179534912,0.8244444727897644,0.8199999928474426,0.8194444179534912
29,0.8211110830307007,0.820555567741394,0.8199999928474426,0.824999988079071,0.8216666579246521,0.8222222328186035
30,0.8216666579246521,0.8222222328186035,0.8216666579246521,0.8261111378669739,0.8227777481079102,0.8227777481079102
31,0.8233333230018616,0.8244444727897644,0.8227777481079102,0.8261111378669739,0.823888897895813,0.8244444727897644
32,0.824999988079071,0.8255555629730225,0.824999988079071,0.8266666531562805,0.8244444727897644,0.8255555629730225
33,0.8266666531562805,0.8266666531562805,0.824999988079071,0.8272222280502319,0.8261111378669739,0.8261111378669739
34,0.8277778029441833,0.8277778029441833,0.8261111378669739,0.82833331823349,0.82833331823349,0.8272222280502319
35,0.8288888931274414,0.8294444680213928,0.8266666531562805,0.8288888931274414,0.82833331823349,0.8272222280502319
36,0.8294444680213928,0.8294444680213928,0.8272222280502319,0.8288888931274414,0.8288888931274414,0.8272222280502319
37,0.8294444680213928,0.8311111330986023,0.8288888931274414,0.8294444680213928,0.8299999833106995,0.8288888931274414
38,0.8305555582046509,0.8322222232818604,0.8294444680213928,0.8294444680213928,0.8305555582046509,0.8288888931274414
39,0.8311111330986023,0.8322222232818604,0.8299999833106995,0.8299999833106995,0.8316666483879089,0.8305555582046509
40,0.8311111330986023,0.8322222232818604,0.8316666483879089,0.8311111330986023,0.8322222232818604,0.8305555582046509
41,0.8311111330986023,0.8333333134651184,0.8316666483879089,0.8311111330986023,0.8327777981758118,0.8311111330986023
42,0.8316666483879089,0.8338888883590698,0.8327777981758118,0.8316666483879089,0.8344444632530212,0.8327777981758118
43,0.8316666483879089,0.8344444632530212,0.8338888883590698,0.8322222232818604,0.8344444632530212,0.8333333134651184
44,0.8316666483879089,0.8344444632530212,0.8344444632530212,0.8327777981758118,0.8349999785423279,0.8338888883590698
45,0.8316666483879089,0.8355555534362793,0.8344444632530212,0.8333333134651184,0.8349999785423279,0.8338888883590698
46,0.8333333134651184,0.8361111283302307,0.8344444632530212,0.8333333134651184,0.8349999785423279,0.8344444632530212
47,0.8333333134651184,0.8361111283302307,0.8344444632530212,0.8344444632530212,0.8349999785423279,0.8349999785423279
48,0.8333333134651184,0.8366666436195374,0.8344444632530212,0.8355555534362793,0.8349999785423279,0.8355555534362793
49,0.8344444632530212,0.8366666436195374,0.8344444632530212,0.8366666436195374,0.8361111283302307,0.8361111283302307
50,0.8349999785423279,0.8366666436195374,0.8349999785423279,0.8366666436195374,0.8361111283302307,0.8361111283302307
51,0.8349999785423279,0.8372222185134888,0.8349999785423279,0.8366666436195374,0.8361111283302307,0.8361111283302307
52,0.8361111283302307,0.8372222185134888,0.8355555534362793,0.8377777934074402,0.8361111283302307,0.8372222185134888
53,0.8361111283302307,0.8377777934074402,0.8361111283302307,0.8388888835906982,0.8366666436195374,0.8372222185134888
54,0.8366666436195374,0.8377777934074402,0.8366666436195374,0.8388888835906982,0.8366666436195374,0.8372222185134888
55,0.8366666436195374,0.8377777934074402,0.8366666436195374,0.8388888835906982,0.8366666436195374,0.8372222185134888
56,0.8366666436195374,0.8383333086967468,0.8372222185134888,0.8394444584846497,0.8366666436195374,0.8372222185134888
57,0.8366666436195374,0.8383333086967468,0.8372222185134888,0.8394444584846497,0.8372222185134888,0.8372222185134888
58,0.8377777934074402,0.8388888835906982,0.8372222185134888,0.8394444584846497,0.8372222185134888,0.8372222185134888
59,0.8377777934074402,0.8388888835906982,0.8372222185134888,0.8394444584846497,0.8372222185134888,0.8372222185134888
60,0.8383333086967468,0.8399999737739563,0.8377777934074402,0.8405555486679077,0.8372222185134888,0.8372222185134888
61,0.8383333086967468,0.8399999737739563,0.8377777934074402,0.8405555486679077,0.8372222185134888,0.8377777934074402
62,0.8383333086967468,0.8399999737739563,0.8377777934074402,0.8405555486679077,0.8383333086967468,0.8377777934074402
63,0.8383333086967468,0.8405555486679077,0.8377777934074402,0.8416666388511658,0.8388888835906982,0.8388888835906982
64,0.8383333086967468,0.8405555486679077,0.8377777934074402,0.8416666388511658,0.8388888835906982,0.8388888835906982
65,0.8388888835906982,0.8411111235618591,0.8383333086967468,0.8422222137451172,0.8388888835906982,0.8394444584846497
66,0.8394444584846497,0.8416666388511658,0.8388888835906982,0.8422222137451172,0.8394444584846497,0.8411111235618591
67,0.8394444584846497,0.8416666388511658,0.8394444584846497,0.8422222137451172,0.8399999737739563,0.8416666388511658
68,0.8394444584846497,0.8427777886390686,0.8405555486679077,0.8438888788223267,0.8416666388511658,0.8427777886390686
69,0.8405555486679077,0.8427777886390686,0.8405555486679077,0.8444444537162781,0.8416666388511658,0.8427777886390686
70,0.8411111235618591,0.8427777886390686,0.8411111235618591,0.8444444537162781,0.8422222137451172,0.8433333039283752
71,0.8411111235618591,0.8444444537162781,0.8411111235618591,0.8444444537162781,0.8422222137451172,0.8433333039283752
72,0.8411111235618591,0.8444444537162781,0.8422222137451172,0.8444444537162781,0.8427777886390686,0.8433333039283752
73,0.8422222137451172,0.8444444537162781,0.8427777886390686,0.8444444537162781,0.8433333039283752,0.8438888788223267
74,0.8422222137451172,0.8444444537162781,0.8427777886390686,0.8450000286102295,0.8438888788223267,0.8438888788223267
75,0.8427777886390686,0.8444444537162781,0.8427777886390686,0.8450000286102295,0.8438888788223267,0.8438888788223267
76,0.8433333039283752,0.8444444537162781,0.8427777886390686,0.8450000286102295,0.8438888788223267,0.8438888788223267
77,0.8433333039283752,0.8444444537162781,0.8433333039283752,0.8455555438995361,0.8438888788223267,0.8438888788223267
78,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8438888788223267
79,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8438888788223267
80,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8438888788223267
81,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
82,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
83,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
84,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
85,0.8438888788223267,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
86,0.8444444537162781,0.8444444537162781,0.8433333039283752,0.8461111187934875,0.8438888788223267,0.8444444537162781
87,0.8444444537162781,0.8444444537162781,0.8433333039283752,0.846666693687439,0.8438888788223267,0.8444444537162781
88,0.8444444537162781,0.8444444537162781,0.8438888788223267,0.846666693687439,0.8438888788223267,0.8444444537162781
89,0.8444444537162781,0.8444444537162781,0.8438888788223267,0.846666693687439,0.8438888788223267,0.8450000286102295
90,0.8444444537162781,0.8444444537162781,0.8438888788223267,0.846666693687439,0.8438888788223267,0.8450000286102295
91,0.8444444537162781,0.8444444537162781,0.8438888788223267,0.846666693687439,0.8450000286102295,0.8450000286102295
92,0.8450000286102295,0.8450000286102295,0.8438888788223267,0.846666693687439,0.8450000286102295,0.8450000286102295
93,0.8455555438995361,0.8455555438995361,0.8438888788223267,0.846666693687439,0.8450000286102295,0.8450000286102295
94,0.8461111187934875,0.8455555438995361,0.8438888788223267,0.846666693687439,0.8450000286102295,0.8450000286102295
95,0.8461111187934875,0.846666693687439,0.8438888788223267,0.846666693687439,0.8455555438995361,0.8455555438995361
96,0.8461111187934875,0.8472222089767456,0.8438888788223267,0.8472222089767456,0.8461111187934875,0.8461111187934875
97,0.846666693687439,0.8472222089767456,0.8438888788223267,0.8472222089767456,0.8461111187934875,0.846666693687439
98,0.846666693687439,0.8472222089767456,0.8450000286102295,0.847777783870697,0.8461111187934875,0.846666693687439
99,0.8472222089767456,0.8472222089767456,0.8450000286102295,0.847777783870697,0.8461111187934875,0.846666693687439
100,0.8472222089767456,0.8472222089767456,0.8450000286102295,0.8488888740539551,0.8461111187934875,0.846666693687439
101,0.8472222089767456,0.847777783870697,0.8461111187934875,0.8488888740539551,0.846666693687439,0.846666693687439
102,0.8472222089767456,0.8488888740539551,0.846666693687439,0.8488888740539551,0.8472222089767456,0.8472222089767456
103,0.847777783870697,0.8488888740539551,0.8472222089767456,0.8488888740539551,0.8472222089767456,0.8472222089767456
104,0.847777783870697,0.8488888740539551,0.8472222089767456,0.8488888740539551,0.8483333587646484,0.847777783870697
105,0.847777783870697,0.8488888740539551,0.8472222089767456,0.8494444489479065,0.8494444489479065,0.8483333587646484
106,0.847777783870697,0.8488888740539551,0.8472222089767456,0.8494444489479065,0.8494444489479065,0.8483333587646484
107,0.8483333587646484,0.8494444489479065,0.8483333587646484,0.8500000238418579,0.8494444489479065,0.8488888740539551
108,0.8483333587646484,0.8494444489479065,0.8483333587646484,0.8500000238418579,0.8500000238418579,0.8488888740539551
109,0.8483333587646484,0.8500000238418579,0.8483333587646484,0.8500000238418579,0.8500000238418579,0.8488888740539551
110,0.8483333587646484,0.8500000238418579,0.8488888740539551,0.8500000238418579,0.8500000238418579,0.8488888740539551
111,0.8488888740539551,0.8500000238418579,0.8488888740539551,0.8500000238418579,0.8500000238418579,0.8488888740539551
112,0.8488888740539551,0.8500000238418579,0.8488888740539551,0.8500000238418579,0.8500000238418579,0.8488888740539551
113,0.8488888740539551,0.8500000238418579,0.8488888740539551,0.8500000238418579,0.8500000238418579,0.8488888740539551
114,0.8488888740539551,0.8500000238418579,0.8488888740539551,0.8500000238418579,0.8500000238418579,0.8488888740539551
115,0.8494444489479065,0.8505555391311646,0.8488888740539551,0.8505555391311646,0.8500000238418579,0.8488888740539551
116,0.8494444489479065,0.8505555391311646,0.8494444489479065,0.8505555391311646,0.8500000238418579,0.8488888740539551
117,0.8494444489479065,0.8505555391311646,0.8494444489479065,0.8505555391311646,0.8500000238418579,0.8488888740539551
118,0.8494444489479065,0.8505555391311646,0.8494444489479065,0.8505555391311646,0.8505555391311646,0.8500000238418579
119,0.8494444489479065,0.8505555391311646,0.8494444489479065,0.8505555391311646,0.851111114025116,0.8500000238418579
120,0.8494444489479065,0.851111114025116,0.8500000238418579,0.8505555391311646,0.851111114025116,0.8505555391311646
121,0.8494444489479065,0.851111114025116,0.8500000238418579,0.8505555391311646,0.851111114025116,0.851111114025116
122,0.8500000238418579,0.8516666889190674,0.8505555391311646,0.8505555391311646,0.8516666889190674,0.851111114025116
123,0.8505555391311646,0.8516666889190674,0.8505555391311646,0.851111114025116,0.8516666889190674,0.851111114025116
124,0.8505555391311646,0.8516666889190674,0.8505555391311646,0.851111114025116,0.8516666889190674,0.851111114025116
125,0.8505555391311646,0.8516666889190674,0.8505555391311646,0.851111114025116,0.8516666889190674,0.851111114025116
126,0.851111114025116,0.8516666889190674,0.8505555391311646,0.851111114025116,0.8516666889190674,0.851111114025116
127,0.851111114025116,0.8516666889190674,0.851111114025116,0.851111114025116,0.8516666889190674,0.851111114025116
128,0.851111114025116,0.8516666889190674,0.851111114025116,0.8516666889190674,0.8516666889190674,0.8516666889190674
129,0.851111114025116,0.8516666889190674,0.851111114025116,0.8516666889190674,0.852222204208374,0.8516666889190674
130,0.851111114025116,0.8516666889190674,0.851111114025116,0.8516666889190674,0.852222204208374,0.8516666889190674
131,0.851111114025116,0.8516666889190674,0.851111114025116,0.8516666889190674,0.852222204208374,0.8516666889190674
132,0.851111114025116,0.8516666889190674,0.851111114025116,0.852222204208374,0.852222204208374,0.8516666889190674
133,0.851111114025116,0.8516666889190674,0.851111114025116,0.852222204208374,0.852222204208374,0.8516666889190674
134,0.851111114025116,0.8516666889190674,0.851111114025116,0.852222204208374,0.852222204208374,0.8516666889190674
135,0.851111114025116,0.852222204208374,0.851111114025116,0.852222204208374,0.852222204208374,0.8516666889190674
136,0.852222204208374,0.852222204208374,0.8516666889190674,0.852222204208374,0.852222204208374,0.8516666889190674
137,0.852222204208374,0.852222204208374,0.8516666889190674,0.8527777791023254,0.852222204208374,0.8516666889190674
138,0.852222204208374,0.8527777791023254,0.8516666889190674,0.8527777791023254,0.8527777791023254,0.852222204208374
139,0.852222204208374,0.8527777791023254,0.852222204208374,0.8533333539962769,0.8527777791023254,0.852222204208374
140,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8533333539962769,0.8527777791023254,0.8527777791023254
141,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8533333539962769,0.8527777791023254,0.8527777791023254
142,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8538888692855835,0.8533333539962769,0.8527777791023254
143,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8538888692855835,0.8533333539962769,0.8527777791023254
144,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8538888692855835,0.8533333539962769,0.8527777791023254
145,0.8527777791023254,0.8533333539962769,0.852222204208374,0.8538888692855835,0.8533333539962769,0.8527777791023254
146,0.8533333539962769,0.8533333539962769,0.852222204208374,0.8538888692855835,0.8538888692855835,0.8533333539962769
147,0.8533333539962769,0.8533333539962769,0.852222204208374,0.8544444441795349,0.8538888692855835,0.8533333539962769
148,0.8538888692855835,0.8533333539962769,0.852222204208374,0.8544444441795349,0.8538888692855835,0.8538888692855835
149,0.8538888692855835,0.8533333539962769,0.8533333539962769,0.8544444441795349,0.8538888692855835,0.8538888692855835
150,0.8544444441795349,0.8533333539962769,0.8533333539962769,0.8544444441795349,0.8538888692855835,0.8538888692855835
151,0.8544444441795349,0.8533333539962769,0.8533333539962769,0.8544444441795349,0.8538888692855835,0.8538888692855835
152,0.8550000190734863,0.8533333539962769,0.8538888692855835,0.8544444441795349,0.8538888692855835,0.8538888692855835
153,0.8550000190734863,0.8538888692855835,0.8538888692855835,0.8544444441795349,0.8544444441795349,0.8538888692855835
154,0.8550000190734863,0.8538888692855835,0.8544444441795349,0.8544444441795349,0.8544444441795349,0.8544444441795349
155,0.8550000190734863,0.8538888692855835,0.8544444441795349,0.8544444441795349,0.8544444441795349,0.8544444441795349
156,0.8550000190734863,0.8538888692855835,0.8544444441795349,0.8544444441795349,0.8544444441795349,0.8550000190734863
157,0.8550000190734863,0.8538888692855835,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
158,0.8550000190734863,0.8538888692855835,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
159,0.855555534362793,0.8538888692855835,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
160,0.855555534362793,0.8538888692855835,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
161,0.855555534362793,0.8544444441795349,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
162,0.855555534362793,0.8544444441795349,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
163,0.855555534362793,0.8544444441795349,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
164,0.855555534362793,0.8544444441795349,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
165,0.855555534362793,0.8550000190734863,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
166,0.855555534362793,0.8550000190734863,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.8550000190734863
167,0.855555534362793,0.8550000190734863,0.8550000190734863,0.8544444441795349,0.8550000190734863,0.855555534362793
168,0.8561111092567444,0.8550000190734863,0.8550000190734863,0.8544444441795349,0.855555534362793,0.855555534362793
169,0.8561111092567444,0.8550000190734863,0.855555534362793,0.8550000190734863,0.8561111092567444,0.8561111092567444
170,0.8561111092567444,0.8550000190734863,0.855555534362793,0.8561111092567444,0.8561111092567444,0.8561111092567444
171,0.8561111092567444,0.8550000190734863,0.8561111092567444,0.8561111092567444,0.8561111092567444,0.8561111092567444
172,0.8561111092567444,0.8550000190734863,0.8566666841506958,0.8561111092567444,0.8561111092567444,0.8566666841506958
173,0.8561111092567444,0.855555534362793,0.8572221994400024,0.8561111092567444,0.8561111092567444,0.8566666841506958
174,0.8566666841506958,0.8561111092567444,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
175,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
176,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
177,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
178,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
179,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8561111092567444,0.8566666841506958,0.8566666841506958
180,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8566666841506958
181,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8566666841506958
182,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8566666841506958
183,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8566666841506958
184,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8572221994400024
185,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8566666841506958,0.8566666841506958,0.8572221994400024
186,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8566666841506958,0.8572221994400024
187,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
188,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
189,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
190,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
191,0.8572221994400024,0.8566666841506958,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
192,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
193,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
194,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
195,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8572221994400024
196,0.8572221994400024,0.8572221994400024,0.8572221994400024,0.8577777743339539,0.8572221994400024,0.8572221994400024
197,0.8577777743339539,0.8572221994400024,0.8577777743339539,0.8577777743339539,0.8572221994400024,0.8577777743339539
198,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539
199,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539
200,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539,0.8577777743339539


==> data/accuracy-at-k_reader-pruned_nq-open-dev.csv <==
topk,start,end,joint,selection,indep,all
1,0.5924403071403503,0.5949525833129883,0.5930113196372986,0.5979216694831848,0.5943816304206848,0.5950667858123779
2,0.6650679707527161,0.6651821136474609,0.6651821136474609,0.6683796048164368,0.6654105186462402,0.6670092344284058
3,0.7017243504524231,0.7033230662345886,0.7030946612358093,0.7065204977989197,0.70286625623703,0.7034372687339783
4,0.7245631814002991,0.7257051467895508,0.724905788898468,0.7301587462425232,0.7251341938972473,0.7263903021812439
5,0.740207850933075,0.7416923642158508,0.7406646013259888,0.7448897957801819,0.7414639592170715,0.7428343296051025
6,0.7500285506248474,0.752312421798706,0.7509421110153198,0.7557382583618164,0.7511705160140991,0.7532259821891785
7,0.7590498924255371,0.7622473239898682,0.7599634528160095,0.7641886472702026,0.7607628107070923,0.761904776096344
8,0.767271876335144,0.768642246723175,0.7678428888320923,0.7718396782875061,0.7677286863327026,0.7693274021148682
9,0.7742377519607544,0.7734383940696716,0.7727532386779785,0.7754939198493958,0.7740093469619751,0.7742377519607544
10,0.7789196968078613,0.7785771489143372,0.7782345414161682,0.7807468175888062,0.7789196968078613,0.7793765068054199
11,0.7833732962608337,0.7826881408691406,0.782573938369751,0.7849720120429993,0.7833732962608337,0.7839442491531372
12,0.7859997749328613,0.7867991328239441,0.7859997749328613,0.7889688014984131,0.7859997749328613,0.7867991328239441
13,0.7880552411079407,0.7890830039978027,0.7879410982131958,0.7913669347763062,0.789311408996582,0.7894256114959717
14,0.7906817197799683,0.7912527322769165,0.7903391718864441,0.7936508059501648,0.7913669347763062,0.7913669347763062
15,0.7933081984519958,0.792851448059082,0.79182368516922,0.7955920696258545,0.792851448059082,0.7936508059501648
16,0.7957062721252441,0.795021116733551,0.7942217588424683,0.7973049879074097,0.79536372423172,0.7958204746246338
17,0.7976475954055786,0.7968482375144958,0.7965056300163269,0.7986753582954407,0.7974191904067993,0.7977617979049683
18,0.7986753582954407,0.7991321086883545,0.7990179061889648,0.8009592294692993,0.7990179061889648,0.7995889186859131
19,0.8002740740776062,0.8009592294692993,0.7999314665794373,0.8025579452514648,0.80073082447052,0.8008450269699097
20,0.8017585873603821,0.8018727898597717,0.8013018369674683,0.8041566610336304,0.802101194858551,0.8029005527496338
21,0.8031288981437683,0.803243100643158,0.8025579452514648,0.8051844239234924,0.8031288981437683,0.8038141131401062
22,0.8043850660324097,0.8044992685317993,0.8033573031425476,0.8060979843139648,0.8040424585342407,0.8047276735305786
23,0.8051844239234924,0.8055270314216614,0.8043850660324097,0.8072399497032166,0.8052986264228821,0.8059837818145752
24,0.8063263893127441,0.8070115447044373,0.8059837818145752,0.8083818554878235,0.806783139705658,0.8071257472038269
25,0.80781090259552,0.8080393075942993,0.8074682950973511,0.809980571269989,0.8074682950973511,0.8082676529884338
26,0.8079251050949097,0.8088386654853821,0.8082676529884338,0.8105515837669373,0.8086102604866028,0.8092954158782959
27,0.8082676529884338,0.810323178768158,0.8094096183776855,0.8114650845527649,0.8097522258758545,0.810323178768158
28,0.8095238208770752,0.8108941316604614,0.8102089762687683,0.8127212524414062,0.8104373812675476,0.8112367391586304
29,0.8111225366592407,0.8118076920509338,0.8107799291610718,0.8137490153312683,0.8119218945503235,0.8122645020484924
30,0.8122645020484924,0.8130638599395752,0.8114650845527649,0.8147767782211304,0.8128354549407959,0.8127212524414062
31,0.8128354549407959,0.8137490153312683,0.812492847442627,0.8153477311134338,0.8136348128318787,0.8140915632247925
32,0.813863217830658,0.8144341707229614,0.8137490153312683,0.8161470890045166,0.8144341707229614,0.8147767782211304
33,0.8143199682235718,0.8146625757217407,0.8146625757217407,0.8168322443962097,0.8150051236152649,0.815690279006958
34,0.8150051236152649,0.8154619336128235,0.8148909211158752,0.8175173997879028,0.8158044815063477,0.8161470890045166
35,0.8153477311134338,0.8161470890045166,0.8154619336128235,0.8180884122848511,0.8162612915039062,0.8169464468955994
36,0.8158044815063477,0.8164896368980408,0.8161470890045166,0.8186593651771545,0.8164896368980408,0.8175173997879028
37,0.8164896368980408,0.817060649394989,0.8169464468955994,0.8191161155700684,0.8166038393974304,0.8177458047866821
38,0.8168322443962097,0.8175173997879028,0.8171748518943787,0.819230318069458,0.8177458047866821,0.818202555179596
39,0.8177458047866821,0.8179742097854614,0.8177458047866821,0.8198013305664062,0.8180884122848511,0.8187735676765442
40,0.8183167576789856,0.8184309601783752,0.8180884122848511,0.8200296759605408,0.8184309601783752,0.8188877701759338
41,0.8185451626777649,0.8187735676765442,0.8185451626777649,0.8208290338516235,0.8188877701759338,0.8190019130706787
42,0.8185451626777649,0.8191161155700684,0.8191161155700684,0.8211716413497925,0.819230318069458,0.8193445205688477
43,0.8190019130706787,0.8194587230682373,0.8198013305664062,0.821742594242096,0.819572925567627,0.8198013305664062
44,0.819230318069458,0.819572925567627,0.8201438784599304,0.8218567967414856,0.8196871280670166,0.8203722834587097
45,0.8201438784599304,0.8198013305664062,0.8202580809593201,0.8223136067390442,0.8203722834587097,0.8210574388504028
46,0.8208290338516235,0.8204864859580994,0.8203722834587097,0.8225419521331787,0.8211716413497925,0.8216283917427063
47,0.8214000463485718,0.8209432363510132,0.820600688457489,0.822770357131958,0.8212858438491821,0.8221994042396545
48,0.8216283917427063,0.8216283917427063,0.8208290338516235,0.8228845596313477,0.8216283917427063,0.8229987621307373
49,0.8220852017402649,0.8223136067390442,0.821742594242096,0.8234555125236511,0.8221994042396545,0.8232271075248718
50,0.8224277496337891,0.8228845596313477,0.8220852017402649,0.8235697150230408,0.8225419521331787,0.8234555125236511
51,0.8228845596313477,0.8229987621307373,0.8224277496337891,0.8240264654159546,0.823112964630127,0.8236839175224304
52,0.8229987621307373,0.8233413100242615,0.8229987621307373,0.8241406679153442,0.8232271075248718,0.8237981200218201
53,0.8235697150230408,0.8237981200218201,0.823112964630127,0.8243690729141235,0.8235697150230408,0.8241406679153442
54,0.8236839175224304,0.8241406679153442,0.8233413100242615,0.8245974779129028,0.8241406679153442,0.8243690729141235
55,0.8239123225212097,0.8244832754135132,0.8239123225212097,0.8250542283058167,0.8244832754135132,0.824940025806427
56,0.8242548704147339,0.8245974779129028,0.8241406679153442,0.825282633304596,0.8245974779129028,0.825282633304596
57,0.8242548704147339,0.824940025806427,0.8247116804122925,0.8253968358039856,0.8248258829116821,0.8253968358039856
58,0.8247116804122925,0.825282633304596,0.8250542283058167,0.8256252408027649,0.8251684308052063,0.8258535861968994
59,0.825282633304596,0.8257393836975098,0.8250542283058167,0.8260819911956787,0.8255110383033752,0.8258535861968994
60,0.8257393836975098,0.8260819911956787,0.8256252408027649,0.8267671465873718,0.8257393836975098,0.8260819911956787
61,0.8257393836975098,0.8261961936950684,0.8259677886962891,0.8268813490867615,0.8259677886962891,0.826310396194458
62,0.8260819911956787,0.8264245986938477,0.8264245986938477,0.8272239565849304,0.8261961936950684,0.826310396194458
63,0.8260819911956787,0.8266529440879822,0.8265387415885925,0.8273381590843201,0.8264245986938477,0.8265387415885925
64,0.8265387415885925,0.8271097540855408,0.8267671465873718,0.8274523019790649,0.8265387415885925,0.8268813490867615
65,0.8266529440879822,0.8273381590843201,0.8268813490867615,0.8280233144760132,0.8266529440879822,0.8272239565849304
66,0.8268813490867615,0.8277949094772339,0.8272239565849304,0.8282516598701477,0.8268813490867615,0.8274523019790649
67,0.8271097540855408,0.8280233144760132,0.8275665044784546,0.8287084698677063,0.8268813490867615,0.8275665044784546
68,0.8274523019790649,0.8280233144760132,0.8276807069778442,0.8289368748664856,0.8269955515861511,0.8280233144760132
69,0.8274523019790649,0.8281375169754028,0.8279091119766235,0.8290510177612305,0.8276807069778442,0.8281375169754028
70,0.8276807069778442,0.828822672367096,0.8279091119766235,0.8293936252593994,0.8281375169754028,0.828480064868927
71,0.8276807069778442,0.8290510177612305,0.8282516598701477,0.8297362327575684,0.8283658623695374,0.828822672367096
72,0.8277949094772339,0.8290510177612305,0.8285942673683167,0.8300787806510925,0.8285942673683167,0.8291652202606201
73,0.8281375169754028,0.8296220302581787,0.8287084698677063,0.8300787806510925,0.8289368748664856,0.8292794227600098
74,0.8283658623695374,0.8298503756523132,0.8293936252593994,0.8306497931480408,0.8291652202606201,0.8298503756523132
75,0.8285942673683167,0.8298503756523132,0.8296220302581787,0.8309923410415649,0.8296220302581787,0.8298503756523132
76,0.8290510177612305,0.8299645781517029,0.8300787806510925,0.8311065435409546,0.8296220302581787,0.8301929831504822
77,0.8291652202606201,0.8304213881492615,0.8303071856498718,0.8311065435409546,0.8297362327575684,0.8304213881492615
78,0.8292794227600098,0.8305355906486511,0.8306497931480408,0.8312207460403442,0.8298503756523132,0.8305355906486511
79,0.8296220302581787,0.8306497931480408,0.8307639360427856,0.8313349485397339,0.8301929831504822,0.8306497931480408
80,0.8299645781517029,0.8306497931480408,0.8307639360427856,0.8313349485397339,0.8304213881492615,0.8308781385421753
81,0.8299645781517029,0.8309923410415649,0.8309923410415649,0.8315632939338684,0.8307639360427856,0.8313349485397339
82,0.8303071856498718,0.8311065435409546,0.8312207460403442,0.8317916989326477,0.8311065435409546,0.8316774964332581
83,0.8305355906486511,0.8314491510391235,0.8314491510391235,0.832020103931427,0.8311065435409546,0.8321343064308167
84,0.8308781385421753,0.8315632939338684,0.8317916989326477,0.8323626518249512,0.8316774964332581,0.8323626518249512
85,0.8309923410415649,0.8319059014320374,0.8319059014320374,0.8327052593231201,0.8316774964332581,0.8324768543243408
86,0.8314491510391235,0.832020103931427,0.832020103931427,0.8331620693206787,0.8317916989326477,0.8324768543243408
87,0.8316774964332581,0.832020103931427,0.8322485089302063,0.8332762122154236,0.832020103931427,0.8325910568237305
88,0.8316774964332581,0.8321343064308167,0.8323626518249512,0.8332762122154236,0.8321343064308167,0.8327052593231201
89,0.8316774964332581,0.8321343064308167,0.8327052593231201,0.8335046172142029,0.8323626518249512,0.8328194618225098
90,0.832020103931427,0.8324768543243408,0.8327052593231201,0.8335046172142029,0.8324768543243408,0.8330478668212891
91,0.832020103931427,0.8328194618225098,0.8329336643218994,0.8336188197135925,0.8325910568237305,0.8330478668212891
92,0.8324768543243408,0.8329336643218994,0.8331620693206787,0.8336188197135925,0.8328194618225098,0.8330478668212891
93,0.8325910568237305,0.8330478668212891,0.8332762122154236,0.8338472247123718,0.8328194618225098,0.8335046172142029
94,0.8325910568237305,0.8330478668212891,0.8335046172142029,0.8339614272117615,0.8328194618225098,0.8336188197135925
95,0.8328194618225098,0.8331620693206787,0.8337330222129822,0.8340755701065063,0.8329336643218994,0.8338472247123718
96,0.8328194618225098,0.8333904147148132,0.8337330222129822,0.834189772605896,0.8329336643218994,0.8338472247123718
97,0.8328194618225098,0.8335046172142029,0.8338472247123718,0.834189772605896,0.8330478668212891,0.8338472247123718
98,0.8329336643218994,0.8335046172142029,0.8338472247123718,0.8344181776046753,0.8331620693206787,0.8339614272117615
99,0.8332762122154236,0.8335046172142029,0.8338472247123718,0.8344181776046753,0.8333904147148132,0.8340755701065063
100,0.8333904147148132,0.8335046172142029,0.8338472247123718,0.8345323801040649,0.8337330222129822,0.8340755701065063
101,0.8335046172142029,0.8336188197135925,0.8343039751052856,0.8347607851028442,0.8339614272117615,0.8343039751052856
102,0.8336188197135925,0.8337330222129822,0.8344181776046753,0.8348749279975891,0.8339614272117615,0.8343039751052856
103,0.8338472247123718,0.8338472247123718,0.8346465826034546,0.8348749279975891,0.8340755701065063,0.8345323801040649
104,0.8340755701065063,0.8344181776046753,0.8347607851028442,0.8349891304969788,0.8340755701065063,0.8346465826034546
105,0.834189772605896,0.8345323801040649,0.8347607851028442,0.8349891304969788,0.8343039751052856,0.8346465826034546
106,0.8343039751052856,0.8346465826034546,0.8347607851028442,0.8349891304969788,0.8345323801040649,0.8348749279975891
107,0.8345323801040649,0.8347607851028442,0.8348749279975891,0.8352175354957581,0.8348749279975891,0.8351033329963684
108,0.8345323801040649,0.8348749279975891,0.8349891304969788,0.8352175354957581,0.8352175354957581,0.8351033329963684
109,0.8345323801040649,0.8348749279975891,0.8351033329963684,0.8353317379951477,0.8352175354957581,0.8351033329963684
110,0.8346465826034546,0.8348749279975891,0.8353317379951477,0.8354459404945374,0.8352175354957581,0.8352175354957581
111,0.8347607851028442,0.8349891304969788,0.835560142993927,0.8354459404945374,0.8353317379951477,0.8352175354957581
112,0.8351033329963684,0.8349891304969788,0.835560142993927,0.835560142993927,0.8353317379951477,0.8353317379951477
113,0.8352175354957581,0.8349891304969788,0.8357884883880615,0.8356743454933167,0.8353317379951477,0.8354459404945374
114,0.8354459404945374,0.8351033329963684,0.8357884883880615,0.8357884883880615,0.8353317379951477,0.8360168933868408
115,0.835560142993927,0.8352175354957581,0.8359026908874512,0.8359026908874512,0.835560142993927,0.8361310958862305
116,0.8357884883880615,0.8353317379951477,0.8359026908874512,0.8360168933868408,0.8356743454933167,0.8361310958862305
117,0.8357884883880615,0.835560142993927,0.8359026908874512,0.8360168933868408,0.8357884883880615,0.8361310958862305
118,0.8360168933868408,0.835560142993927,0.8360168933868408,0.8360168933868408,0.8359026908874512,0.8363595008850098
119,0.8361310958862305,0.8356743454933167,0.8362452983856201,0.8360168933868408,0.8360168933868408,0.8364737033843994
120,0.8364737033843994,0.8359026908874512,0.8362452983856201,0.8360168933868408,0.8362452983856201,0.8364737033843994
121,0.8365878462791443,0.8362452983856201,0.8362452983856201,0.8361310958862305,0.8363595008850098,0.8364737033843994
122,0.8365878462791443,0.8363595008850098,0.8364737033843994,0.8361310958862305,0.8363595008850098,0.8364737033843994
123,0.8367020487785339,0.8364737033843994,0.8367020487785339,0.8361310958862305,0.8363595008850098,0.8364737033843994
124,0.8368162512779236,0.8364737033843994,0.8368162512779236,0.8361310958862305,0.8363595008850098,0.8364737033843994
125,0.8368162512779236,0.8364737033843994,0.8368162512779236,0.8362452983856201,0.8365878462791443,0.8365878462791443
126,0.8368162512779236,0.8367020487785339,0.8368162512779236,0.8364737033843994,0.8367020487785339,0.8367020487785339
127,0.8368162512779236,0.8367020487785339,0.8368162512779236,0.8368162512779236,0.8368162512779236,0.8368162512779236
128,0.8368162512779236,0.8368162512779236,0.8368162512779236,0.8368162512779236,0.8369304537773132,0.8368162512779236
129,0.8370446562767029,0.8368162512779236,0.8368162512779236,0.8368162512779236,0.8370446562767029,0.8368162512779236
130,0.8371588587760925,0.8368162512779236,0.8370446562767029,0.8369304537773132,0.8370446562767029,0.8368162512779236
131,0.8372730612754822,0.8369304537773132,0.8372730612754822,0.8370446562767029,0.8371588587760925,0.8368162512779236
132,0.837387204170227,0.8370446562767029,0.837387204170227,0.8370446562767029,0.8372730612754822,0.8370446562767029
133,0.837387204170227,0.8371588587760925,0.8376156091690063,0.8372730612754822,0.8372730612754822,0.8371588587760925
134,0.837387204170227,0.8371588587760925,0.8376156091690063,0.8372730612754822,0.837387204170227,0.8371588587760925
135,0.837387204170227,0.837387204170227,0.8378440141677856,0.8372730612754822,0.8375014066696167,0.837387204170227
136,0.837387204170227,0.8375014066696167,0.8378440141677856,0.8372730612754822,0.8376156091690063,0.8376156091690063
137,0.8376156091690063,0.8375014066696167,0.8378440141677856,0.8372730612754822,0.837729811668396,0.837729811668396
138,0.837729811668396,0.8375014066696167,0.8378440141677856,0.8375014066696167,0.837729811668396,0.8378440141677856
139,0.837729811668396,0.8376156091690063,0.8380724191665649,0.8376156091690063,0.837729811668396,0.8378440141677856
140,0.8378440141677856,0.837729811668396,0.8380724191665649,0.8378440141677856,0.837729811668396,0.8380724191665649
141,0.8380724191665649,0.8378440141677856,0.8381866216659546,0.8379582166671753,0.8379582166671753,0.8383007645606995
142,0.8380724191665649,0.8379582166671753,0.8383007645606995,0.8380724191665649,0.8381866216659546,0.8383007645606995
143,0.8383007645606995,0.8381866216659546,0.8384149670600891,0.8381866216659546,0.8385291695594788,0.8383007645606995
144,0.8384149670600891,0.8383007645606995,0.8384149670600891,0.8381866216659546,0.8385291695594788,0.8384149670600891
145,0.8385291695594788,0.8385291695594788,0.8384149670600891,0.8384149670600891,0.8385291695594788,0.8385291695594788
146,0.8385291695594788,0.8385291695594788,0.8385291695594788,0.8384149670600891,0.8385291695594788,0.8385291695594788
147,0.8386433720588684,0.8385291695594788,0.8385291695594788,0.8384149670600891,0.8385291695594788,0.8385291695594788
148,0.8386433720588684,0.8386433720588684,0.8385291695594788,0.8385291695594788,0.8385291695594788,0.8385291695594788
149,0.8386433720588684,0.8389859795570374,0.8385291695594788,0.8385291695594788,0.8385291695594788,0.8385291695594788
150,0.8386433720588684,0.8389859795570374,0.8385291695594788,0.8386433720588684,0.8385291695594788,0.8385291695594788
151,0.8387575745582581,0.8389859795570374,0.8386433720588684,0.8387575745582581,0.8385291695594788,0.8386433720588684
152,0.8387575745582581,0.8391001224517822,0.8386433720588684,0.8388717770576477,0.8388717770576477,0.8387575745582581
153,0.8387575745582581,0.8392143249511719,0.8386433720588684,0.8389859795570374,0.8388717770576477,0.8387575745582581
154,0.8387575745582581,0.8392143249511719,0.8387575745582581,0.8391001224517822,0.8389859795570374,0.8387575745582581
155,0.8388717770576477,0.8393285274505615,0.8387575745582581,0.8391001224517822,0.8389859795570374,0.8387575745582581
156,0.8389859795570374,0.8393285274505615,0.8387575745582581,0.8391001224517822,0.8391001224517822,0.8388717770576477
157,0.8391001224517822,0.8394427299499512,0.8387575745582581,0.8392143249511719,0.8394427299499512,0.8389859795570374
158,0.8392143249511719,0.8394427299499512,0.8387575745582581,0.8392143249511719,0.8394427299499512,0.8391001224517822
159,0.8393285274505615,0.8396711349487305,0.8388717770576477,0.8392143249511719,0.8395569324493408,0.8392143249511719
160,0.8393285274505615,0.8396711349487305,0.8388717770576477,0.8393285274505615,0.8396711349487305,0.8392143249511719
161,0.8394427299499512,0.8396711349487305,0.8391001224517822,0.8395569324493408,0.8396711349487305,0.8393285274505615
162,0.8394427299499512,0.8397853374481201,0.8391001224517822,0.8395569324493408,0.8396711349487305,0.8393285274505615
163,0.8394427299499512,0.8397853374481201,0.8392143249511719,0.8395569324493408,0.8396711349487305,0.8393285274505615
164,0.8395569324493408,0.839899480342865,0.8392143249511719,0.8395569324493408,0.8396711349487305,0.8394427299499512
165,0.8395569324493408,0.839899480342865,0.8392143249511719,0.8396711349487305,0.8396711349487305,0.8394427299499512
166,0.8395569324493408,0.8400136828422546,0.8392143249511719,0.8396711349487305,0.8397853374481201,0.8394427299499512
167,0.8395569324493408,0.8400136828422546,0.8393285274505615,0.8396711349487305,0.8397853374481201,0.8395569324493408
168,0.8397853374481201,0.8400136828422546,0.8393285274505615,0.8400136828422546,0.8397853374481201,0.8395569324493408
169,0.8397853374481201,0.8400136828422546,0.8393285274505615,0.8400136828422546,0.8397853374481201,0.8395569324493408
170,0.8397853374481201,0.8400136828422546,0.8393285274505615,0.8400136828422546,0.839899480342865,0.8396711349487305
171,0.8397853374481201,0.8400136828422546,0.8394427299499512,0.8400136828422546,0.839899480342865,0.8397853374481201
172,0.8397853374481201,0.8400136828422546,0.8395569324493408,0.8401278853416443,0.839899480342865,0.839899480342865
173,0.8397853374481201,0.8400136828422546,0.8400136828422546,0.8402420878410339,0.839899480342865,0.839899480342865
174,0.839899480342865,0.8401278853416443,0.8402420878410339,0.8404704928398132,0.839899480342865,0.8402420878410339
175,0.8400136828422546,0.8401278853416443,0.8402420878410339,0.8404704928398132,0.8400136828422546,0.8402420878410339
176,0.8400136828422546,0.8401278853416443,0.8402420878410339,0.8404704928398132,0.8401278853416443,0.8402420878410339
177,0.8401278853416443,0.8401278853416443,0.8402420878410339,0.8405846953392029,0.8401278853416443,0.8402420878410339
178,0.8401278853416443,0.8402420878410339,0.8403562903404236,0.8405846953392029,0.8401278853416443,0.8402420878410339
179,0.8401278853416443,0.8403562903404236,0.8404704928398132,0.8405846953392029,0.8403562903404236,0.8405846953392029
180,0.8402420878410339,0.8403562903404236,0.8405846953392029,0.8405846953392029,0.8404704928398132,0.8406988978385925
181,0.8402420878410339,0.8403562903404236,0.8405846953392029,0.8405846953392029,0.8404704928398132,0.8406988978385925
182,0.8403562903404236,0.8404704928398132,0.8405846953392029,0.8405846953392029,0.8404704928398132,0.8406988978385925
183,0.8404704928398132,0.8405846953392029,0.8405846953392029,0.8405846953392029,0.8404704928398132,0.8406988978385925
184,0.8405846953392029,0.8405846953392029,0.8406988978385925,0.8405846953392029,0.8405846953392029,0.8406988978385925
185,0.8406988978385925,0.8405846953392029,0.8408130407333374,0.8405846953392029,0.8405846953392029,0.8406988978385925
186,0.8406988978385925,0.8405846953392029,0.8408130407333374,0.8406988978385925,0.8405846953392029,0.840927243232727
187,0.8408130407333374,0.8408130407333374,0.840927243232727,0.8406988978385925,0.8408130407333374,0.840927243232727
188,0.840927243232727,0.8408130407333374,0.8410414457321167,0.8408130407333374,0.8408130407333374,0.8410414457321167
189,0.8410414457321167,0.840927243232727,0.8410414457321167,0.8408130407333374,0.8408130407333374,0.8410414457321167
190,0.8411556482315063,0.840927243232727,0.8410414457321167,0.8408130407333374,0.8411556482315063,0.8410414457321167
191,0.8411556482315063,0.840927243232727,0.8410414457321167,0.840927243232727,0.8411556482315063,0.8410414457321167
192,0.8411556482315063,0.8411556482315063,0.8411556482315063,0.8410414457321167,0.8411556482315063,0.8410414457321167
193,0.8411556482315063,0.8411556482315063,0.8411556482315063,0.8410414457321167,0.8411556482315063,0.8410414457321167
194,0.841269850730896,0.8411556482315063,0.8411556482315063,0.8410414457321167,0.8411556482315063,0.8411556482315063
195,0.841269850730896,0.8411556482315063,0.841269850730896,0.8410414457321167,0.8411556482315063,0.8411556482315063
196,0.841269850730896,0.8411556482315063,0.841269850730896,0.8410414457321167,0.8411556482315063,0.8411556482315063
197,0.841269850730896,0.841269850730896,0.841269850730896,0.8411556482315063,0.841269850730896,0.841269850730896
198,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896
199,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896
200,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896,0.841269850730896


==> data/accuracy-at-k_reader-pruned_nq-open-test.csv <==
topk,start,end,joint,selection,indep,all
1,0.5994459986686707,0.6011080145835876,0.5977839231491089,0.6058171987533569,0.5986149311065674,0.6002770066261292
2,0.6725761890411377,0.6728531718254089,0.673130214214325,0.6753462553024292,0.6717451810836792,0.6734071969985962
3,0.7105262875556946,0.7141274213790894,0.7110803127288818,0.7146814465522766,0.7138504385948181,0.7141274213790894
4,0.7351800799369812,0.7349030375480652,0.7354570627212524,0.7373961210250854,0.7349030375480652,0.7354570627212524
5,0.7509695291519165,0.7523545622825623,0.7509695291519165,0.7548476457595825,0.751800537109375,0.753739595413208
6,0.761772871017456,0.763434886932373,0.7612188458442688,0.7623268961906433,0.7620498538017273,0.7623268961906433
7,0.7711911201477051,0.7706370949745178,0.7695291042327881,0.7722991704940796,0.7703601121902466,0.7698060870170593
8,0.7772853374481201,0.7778393626213074,0.7770082950592041,0.7797784209251404,0.7770082950592041,0.7772853374481201
9,0.7842105031013489,0.7842105031013489,0.7828254699707031,0.7853185534477234,0.7844875454902649,0.7844875454902649
10,0.7891966700553894,0.7897506952285767,0.7889196872711182,0.7914127707481384,0.7891966700553894,0.7894737124443054
11,0.7939057946205139,0.7947368621826172,0.7947368621826172,0.7969529032707214,0.7941828370094299,0.7944598197937012
12,0.798060953617096,0.7977839112281799,0.7972299456596375,0.8005540370941162,0.7986149787902832,0.798060953617096
13,0.8011080622673035,0.8008310198783875,0.7994459867477417,0.8030471205711365,0.8011080622673035,0.8022160530090332
14,0.8044321537017822,0.8041551113128662,0.8013850450515747,0.8063712120056152,0.8047091364860535,0.8052631616592407
15,0.805540144443512,0.805817186832428,0.8030471205711365,0.8091412782669067,0.8066481947898865,0.8066481947898865
16,0.8083102703094482,0.8080332279205322,0.8052631616592407,0.8121883869171143,0.8085872530937195,0.8088642954826355
17,0.809695303440094,0.8099722862243652,0.8083102703094482,0.8138504028320312,0.8099722862243652,0.8105263113975525
18,0.811634361743927,0.8119113445281982,0.8091412782669067,0.8141274452209473,0.811634361743927,0.8119113445281982
19,0.8141274452209473,0.8138504028320312,0.8121883869171143,0.815512478351593,0.81357342004776,0.81357342004776
20,0.8166204690933228,0.8157894611358643,0.8144044280052185,0.8166204690933228,0.8160665035247803,0.8157894611358643
21,0.8180055618286133,0.8177285194396973,0.8163434863090515,0.8180055618286133,0.817451536655426,0.8177285194396973
22,0.8188365697860718,0.8188365697860718,0.8180055618286133,0.819113552570343,0.8188365697860718,0.819390594959259
23,0.8199446201324463,0.8199446201324463,0.819390594959259,0.819390594959259,0.819113552570343,0.8204985857009888
24,0.821329653263092,0.8207756280899048,0.8204985857009888,0.8207756280899048,0.821052610874176,0.821052610874176
25,0.8221606612205505,0.821329653263092,0.8216066360473633,0.821052610874176,0.8224376440048218,0.8218836784362793
26,0.8227146863937378,0.8224376440048218,0.8224376440048218,0.8224376440048218,0.823268711566925,0.823268711566925
27,0.8240997195243835,0.822991669178009,0.8227146863937378,0.822991669178009,0.8240997195243835,0.8240997195243835
28,0.8252077698707581,0.8235456943511963,0.823268711566925,0.8252077698707581,0.8252077698707581,0.8252077698707581
29,0.8257617950439453,0.8254847526550293,0.824930727481842,0.8257617950439453,0.8257617950439453,0.8257617950439453
30,0.8265928030014038,0.8260387778282166,0.8260387778282166,0.8263157606124878,0.8271468281745911,0.8263157606124878
31,0.826869785785675,0.8265928030014038,0.826869785785675,0.826869785785675,0.8274238109588623,0.8271468281745911
32,0.8274238109588623,0.8274238109588623,0.8271468281745911,0.8274238109588623,0.8277008533477783,0.8277008533477783
33,0.8279778361320496,0.8290858864784241,0.8285318613052368,0.8279778361320496,0.8288088440895081,0.8282548189163208
34,0.8288088440895081,0.8296399116516113,0.8288088440895081,0.8304709196090698,0.8290858864784241,0.8285318613052368
35,0.8293628692626953,0.8304709196090698,0.8304709196090698,0.8310249447822571,0.8296399116516113,0.8299168944358826
36,0.8301938772201538,0.8304709196090698,0.8310249447822571,0.8321329355239868,0.8304709196090698,0.8313019275665283
37,0.8307479023933411,0.8321329355239868,0.8318559527397156,0.8321329355239868,0.8318559527397156,0.8313019275665283
38,0.8310249447822571,0.8329640030860901,0.8318559527397156,0.8332409858703613,0.8324099779129028,0.8321329355239868
39,0.8315789699554443,0.8332409858703613,0.8318559527397156,0.8332409858703613,0.8324099779129028,0.8324099779129028
40,0.8318559527397156,0.8332409858703613,0.8321329355239868,0.8335180282592773,0.8326869606971741,0.8329640030860901
41,0.8324099779129028,0.8337950110435486,0.8326869606971741,0.8337950110435486,0.8332409858703613,0.8329640030860901
42,0.8329640030860901,0.8346260190010071,0.8335180282592773,0.8343490362167358,0.8335180282592773,0.8332409858703613
43,0.8329640030860901,0.8346260190010071,0.8335180282592773,0.8351800441741943,0.8337950110435486,0.8340719938278198
44,0.8335180282592773,0.8349030613899231,0.8335180282592773,0.8351800441741943,0.8343490362167358,0.8343490362167358
45,0.8337950110435486,0.8365650773048401,0.8340719938278198,0.8357340693473816,0.8349030613899231,0.8346260190010071
46,0.8351800441741943,0.8371191024780273,0.8340719938278198,0.8357340693473816,0.8357340693473816,0.8351800441741943
47,0.8354570865631104,0.8373961448669434,0.8349030613899231,0.8362880945205688,0.8362880945205688,0.8357340693473816
48,0.8362880945205688,0.8373961448669434,0.8354570865631104,0.8362880945205688,0.8368421196937561,0.8360110521316528
49,0.8368421196937561,0.8379501104354858,0.8362880945205688,0.8365650773048401,0.8371191024780273,0.8368421196937561
50,0.8373961448669434,0.8379501104354858,0.8365650773048401,0.8373961448669434,0.8373961448669434,0.8376731276512146
51,0.8373961448669434,0.8382271528244019,0.8371191024780273,0.8382271528244019,0.8382271528244019,0.8376731276512146
52,0.8382271528244019,0.8385041356086731,0.8373961448669434,0.8385041356086731,0.8382271528244019,0.8382271528244019
53,0.8385041356086731,0.8393352031707764,0.8373961448669434,0.8393352031707764,0.8382271528244019,0.8382271528244019
54,0.8396121859550476,0.8393352031707764,0.8379501104354858,0.8401662111282349,0.8390581607818604,0.8387811779975891
55,0.8396121859550476,0.8396121859550476,0.8387811779975891,0.8404431939125061,0.8393352031707764,0.8390581607818604
56,0.8398891687393188,0.8396121859550476,0.8393352031707764,0.8407202363014221,0.8393352031707764,0.8396121859550476
57,0.8407202363014221,0.8396121859550476,0.8396121859550476,0.8409972190856934,0.8393352031707764,0.8396121859550476
58,0.8409972190856934,0.8396121859550476,0.8398891687393188,0.8415512442588806,0.8398891687393188,0.8398891687393188
59,0.8415512442588806,0.8398891687393188,0.8398891687393188,0.8415512442588806,0.8409972190856934,0.8409972190856934
60,0.8418282270431519,0.8401662111282349,0.8401662111282349,0.8421052694320679,0.8412742614746094,0.8412742614746094
61,0.8418282270431519,0.8407202363014221,0.8412742614746094,0.8423822522163391,0.8415512442588806,0.8415512442588806
62,0.8418282270431519,0.8412742614746094,0.8412742614746094,0.8429362773895264,0.8418282270431519,0.8418282270431519
63,0.8423822522163391,0.8418282270431519,0.8418282270431519,0.8437672853469849,0.8421052694320679,0.8426592946052551
64,0.8426592946052551,0.8421052694320679,0.8423822522163391,0.8440443277359009,0.8432133197784424,0.8426592946052551
65,0.8429362773895264,0.8429362773895264,0.8423822522163391,0.8440443277359009,0.8440443277359009,0.8426592946052551
66,0.8429362773895264,0.8434903025627136,0.8423822522163391,0.8440443277359009,0.8440443277359009,0.8432133197784424
67,0.8437672853469849,0.8437672853469849,0.8426592946052551,0.8440443277359009,0.8440443277359009,0.8437672853469849
68,0.8440443277359009,0.8440443277359009,0.8429362773895264,0.8440443277359009,0.8440443277359009,0.8437672853469849
69,0.8440443277359009,0.8440443277359009,0.8432133197784424,0.8440443277359009,0.8440443277359009,0.8437672853469849
70,0.8443213105201721,0.8440443277359009,0.8434903025627136,0.8443213105201721,0.8443213105201721,0.8437672853469849
71,0.8443213105201721,0.8440443277359009,0.8434903025627136,0.8443213105201721,0.8445983529090881,0.8443213105201721
72,0.8443213105201721,0.8440443277359009,0.8440443277359009,0.8445983529090881,0.8445983529090881,0.8443213105201721
73,0.8448753356933594,0.8445983529090881,0.8448753356933594,0.8448753356933594,0.8445983529090881,0.8445983529090881
74,0.8451523780822754,0.8445983529090881,0.8454293608665466,0.8457063436508179,0.8448753356933594,0.8448753356933594
75,0.8451523780822754,0.8448753356933594,0.8454293608665466,0.8457063436508179,0.8451523780822754,0.8451523780822754
76,0.8454293608665466,0.8448753356933594,0.8454293608665466,0.8459833860397339,0.8454293608665466,0.8454293608665466
77,0.8468143939971924,0.8448753356933594,0.8457063436508179,0.8462603688240051,0.8454293608665466,0.8454293608665466
78,0.8468143939971924,0.8451523780822754,0.8457063436508179,0.8462603688240051,0.8454293608665466,0.8457063436508179
79,0.8470914363861084,0.8457063436508179,0.8459833860397339,0.8465374112129211,0.8454293608665466,0.8457063436508179
80,0.8470914363861084,0.8459833860397339,0.8462603688240051,0.8465374112129211,0.8459833860397339,0.8465374112129211
81,0.8479224443435669,0.8465374112129211,0.8468143939971924,0.8465374112129211,0.8465374112129211,0.8468143939971924
82,0.8479224443435669,0.8465374112129211,0.8470914363861084,0.8468143939971924,0.8473684191703796,0.8470914363861084
83,0.8479224443435669,0.8470914363861084,0.8470914363861084,0.8470914363861084,0.8479224443435669,0.8476454019546509
84,0.8479224443435669,0.8470914363861084,0.8470914363861084,0.8470914363861084,0.8479224443435669,0.8476454019546509
85,0.8479224443435669,0.8473684191703796,0.8470914363861084,0.8470914363861084,0.8479224443435669,0.8476454019546509
86,0.8484764695167542,0.8476454019546509,0.8473684191703796,0.8473684191703796,0.8481994271278381,0.8476454019546509
87,0.8487534523010254,0.8476454019546509,0.8476454019546509,0.8476454019546509,0.8481994271278381,0.8481994271278381
88,0.8487534523010254,0.8479224443435669,0.8476454019546509,0.8479224443435669,0.8484764695167542,0.8481994271278381
89,0.8487534523010254,0.8479224443435669,0.8481994271278381,0.8481994271278381,0.8487534523010254,0.8487534523010254
90,0.8490304946899414,0.8479224443435669,0.8481994271278381,0.8481994271278381,0.8487534523010254,0.8490304946899414
91,0.8493074774742126,0.8479224443435669,0.8481994271278381,0.8481994271278381,0.8490304946899414,0.8495844602584839
92,0.8493074774742126,0.8479224443435669,0.8481994271278381,0.8484764695167542,0.8493074774742126,0.8495844602584839
93,0.8493074774742126,0.8481994271278381,0.8481994271278381,0.8484764695167542,0.8498615026473999,0.8498615026473999
94,0.8495844602584839,0.8484764695167542,0.8481994271278381,0.8490304946899414,0.8498615026473999,0.8501384854316711
95,0.8495844602584839,0.8487534523010254,0.8487534523010254,0.8490304946899414,0.8498615026473999,0.8501384854316711
96,0.8498615026473999,0.8487534523010254,0.8487534523010254,0.8490304946899414,0.8498615026473999,0.8501384854316711
97,0.8498615026473999,0.8487534523010254,0.8487534523010254,0.8493074774742126,0.8498615026473999,0.8504155278205872
98,0.8498615026473999,0.8495844602584839,0.8487534523010254,0.8493074774742126,0.8501384854316711,0.8506925106048584
99,0.8498615026473999,0.8495844602584839,0.8493074774742126,0.8493074774742126,0.8504155278205872,0.8506925106048584
100,0.8498615026473999,0.8498615026473999,0.8495844602584839,0.8495844602584839,0.8504155278205872,0.8506925106048584
101,0.8504155278205872,0.8498615026473999,0.8495844602584839,0.8501384854316711,0.8506925106048584,0.8506925106048584
102,0.8504155278205872,0.8501384854316711,0.8498615026473999,0.8504155278205872,0.8506925106048584,0.8506925106048584
103,0.8504155278205872,0.8506925106048584,0.8498615026473999,0.8506925106048584,0.8509695529937744,0.8506925106048584
104,0.8504155278205872,0.8512465357780457,0.8498615026473999,0.8509695529937744,0.8509695529937744,0.8509695529937744
105,0.8504155278205872,0.8512465357780457,0.8504155278205872,0.8509695529937744,0.8509695529937744,0.8509695529937744
106,0.8504155278205872,0.8515235185623169,0.8506925106048584,0.8512465357780457,0.8509695529937744,0.8509695529937744
107,0.8504155278205872,0.8515235185623169,0.8506925106048584,0.8512465357780457,0.8509695529937744,0.8512465357780457
108,0.8504155278205872,0.8515235185623169,0.8509695529937744,0.8515235185623169,0.8509695529937744,0.8515235185623169
109,0.8504155278205872,0.8518005609512329,0.8512465357780457,0.8515235185623169,0.8515235185623169,0.8515235185623169
110,0.8504155278205872,0.8518005609512329,0.8512465357780457,0.8515235185623169,0.8515235185623169,0.8515235185623169
111,0.8504155278205872,0.8518005609512329,0.8512465357780457,0.8518005609512329,0.8518005609512329,0.8515235185623169
112,0.8504155278205872,0.8520775437355042,0.8512465357780457,0.8520775437355042,0.8518005609512329,0.8518005609512329
113,0.8509695529937744,0.8520775437355042,0.8512465357780457,0.8520775437355042,0.8520775437355042,0.8518005609512329
114,0.8509695529937744,0.8520775437355042,0.8512465357780457,0.8520775437355042,0.8520775437355042,0.8518005609512329
115,0.8509695529937744,0.8523545861244202,0.8512465357780457,0.8520775437355042,0.8523545861244202,0.8518005609512329
116,0.8509695529937744,0.8523545861244202,0.8515235185623169,0.8523545861244202,0.8523545861244202,0.8518005609512329
117,0.8515235185623169,0.8523545861244202,0.8515235185623169,0.8526315689086914,0.8526315689086914,0.8518005609512329
118,0.8518005609512329,0.8523545861244202,0.8518005609512329,0.8526315689086914,0.8529086112976074,0.8520775437355042
119,0.8520775437355042,0.8523545861244202,0.8518005609512329,0.8529086112976074,0.8529086112976074,0.8520775437355042
120,0.8523545861244202,0.8523545861244202,0.8518005609512329,0.8531855940818787,0.8529086112976074,0.8520775437355042
121,0.8523545861244202,0.8523545861244202,0.8520775437355042,0.8531855940818787,0.8529086112976074,0.8520775437355042
122,0.8523545861244202,0.8523545861244202,0.8520775437355042,0.8531855940818787,0.8529086112976074,0.8523545861244202
123,0.8523545861244202,0.8523545861244202,0.8523545861244202,0.8531855940818787,0.8529086112976074,0.8523545861244202
124,0.8526315689086914,0.8523545861244202,0.8523545861244202,0.8531855940818787,0.8529086112976074,0.8526315689086914
125,0.8526315689086914,0.8523545861244202,0.8523545861244202,0.8531855940818787,0.8529086112976074,0.8526315689086914
126,0.8526315689086914,0.8526315689086914,0.8523545861244202,0.8531855940818787,0.8529086112976074,0.8526315689086914
127,0.8526315689086914,0.8526315689086914,0.8529086112976074,0.8531855940818787,0.8529086112976074,0.8526315689086914
128,0.8531855940818787,0.8526315689086914,0.8529086112976074,0.8534625768661499,0.8529086112976074,0.8526315689086914
129,0.8531855940818787,0.8526315689086914,0.8529086112976074,0.8540166020393372,0.8529086112976074,0.8529086112976074
130,0.8540166020393372,0.8529086112976074,0.8529086112976074,0.8542936444282532,0.8529086112976074,0.8529086112976074
131,0.8540166020393372,0.8529086112976074,0.8531855940818787,0.8545706272125244,0.8529086112976074,0.8531855940818787
132,0.8540166020393372,0.8531855940818787,0.8531855940818787,0.8551246523857117,0.8531855940818787,0.8534625768661499
133,0.8542936444282532,0.8531855940818787,0.8534625768661499,0.8554016351699829,0.8531855940818787,0.8534625768661499
134,0.8545706272125244,0.8531855940818787,0.8537396192550659,0.8554016351699829,0.8531855940818787,0.8534625768661499
135,0.8545706272125244,0.8531855940818787,0.8537396192550659,0.8554016351699829,0.8531855940818787,0.8540166020393372
136,0.8545706272125244,0.8534625768661499,0.8537396192550659,0.8554016351699829,0.8531855940818787,0.8540166020393372
137,0.8545706272125244,0.8534625768661499,0.8537396192550659,0.8554016351699829,0.8537396192550659,0.8540166020393372
138,0.8545706272125244,0.8540166020393372,0.8540166020393372,0.8554016351699829,0.8540166020393372,0.8542936444282532
139,0.8548476696014404,0.8542936444282532,0.8540166020393372,0.8554016351699829,0.8542936444282532,0.8545706272125244
140,0.8548476696014404,0.8542936444282532,0.8540166020393372,0.8554016351699829,0.8548476696014404,0.8548476696014404
141,0.8548476696014404,0.8545706272125244,0.8540166020393372,0.8554016351699829,0.8554016351699829,0.8548476696014404
142,0.8551246523857117,0.8545706272125244,0.8542936444282532,0.8554016351699829,0.8554016351699829,0.8551246523857117
143,0.8551246523857117,0.8545706272125244,0.8548476696014404,0.8556786775588989,0.8554016351699829,0.8551246523857117
144,0.8551246523857117,0.8545706272125244,0.8551246523857117,0.8556786775588989,0.8556786775588989,0.8551246523857117
145,0.8551246523857117,0.8545706272125244,0.8554016351699829,0.8556786775588989,0.8556786775588989,0.8551246523857117
146,0.8551246523857117,0.8551246523857117,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
147,0.8551246523857117,0.8554016351699829,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
148,0.8554016351699829,0.8556786775588989,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
149,0.8554016351699829,0.8556786775588989,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
150,0.8554016351699829,0.8556786775588989,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
151,0.8554016351699829,0.8556786775588989,0.8554016351699829,0.8559556603431702,0.8559556603431702,0.8556786775588989
152,0.8554016351699829,0.8556786775588989,0.8559556603431702,0.8559556603431702,0.8559556603431702,0.8556786775588989
153,0.8554016351699829,0.8559556603431702,0.8562327027320862,0.8565096855163574,0.8559556603431702,0.8556786775588989
154,0.8554016351699829,0.8562327027320862,0.8562327027320862,0.8565096855163574,0.8559556603431702,0.8556786775588989
155,0.8554016351699829,0.8562327027320862,0.8565096855163574,0.8565096855163574,0.8559556603431702,0.8559556603431702
156,0.8556786775588989,0.8562327027320862,0.8565096855163574,0.8565096855163574,0.8559556603431702,0.8559556603431702
157,0.8556786775588989,0.8562327027320862,0.8565096855163574,0.8565096855163574,0.8559556603431702,0.8559556603431702
158,0.8556786775588989,0.8562327027320862,0.8565096855163574,0.8565096855163574,0.8559556603431702,0.8562327027320862
159,0.8556786775588989,0.8562327027320862,0.8565096855163574,0.8565096855163574,0.8559556603431702,0.8562327027320862
160,0.8556786775588989,0.8565096855163574,0.8567867279052734,0.8570637106895447,0.8562327027320862,0.8562327027320862
161,0.8556786775588989,0.8565096855163574,0.8570637106895447,0.8570637106895447,0.8562327027320862,0.8562327027320862
162,0.8556786775588989,0.8565096855163574,0.8570637106895447,0.8570637106895447,0.8562327027320862,0.8567867279052734
163,0.8559556603431702,0.8565096855163574,0.8570637106895447,0.8570637106895447,0.8562327027320862,0.8567867279052734
164,0.8559556603431702,0.8567867279052734,0.8570637106895447,0.8570637106895447,0.8562327027320862,0.8567867279052734
165,0.8559556603431702,0.8570637106895447,0.8570637106895447,0.8570637106895447,0.8562327027320862,0.8570637106895447
166,0.8559556603431702,0.8570637106895447,0.8573406934738159,0.8573406934738159,0.8565096855163574,0.8570637106895447
167,0.8562327027320862,0.8570637106895447,0.8573406934738159,0.8573406934738159,0.8565096855163574,0.8570637106895447
168,0.8565096855163574,0.8570637106895447,0.8576177358627319,0.8573406934738159,0.8565096855163574,0.8570637106895447
169,0.8567867279052734,0.8576177358627319,0.8576177358627319,0.8573406934738159,0.8567867279052734,0.8570637106895447
170,0.8567867279052734,0.8581717610359192,0.8576177358627319,0.8576177358627319,0.8567867279052734,0.8570637106895447
171,0.8567867279052734,0.8581717610359192,0.8576177358627319,0.8576177358627319,0.8570637106895447,0.8570637106895447
172,0.8573406934738159,0.8581717610359192,0.8576177358627319,0.8576177358627319,0.8578947186470032,0.8570637106895447
173,0.8573406934738159,0.8581717610359192,0.8576177358627319,0.8576177358627319,0.8578947186470032,0.8573406934738159
174,0.8573406934738159,0.8581717610359192,0.8584487438201904,0.8576177358627319,0.8581717610359192,0.8576177358627319
175,0.8576177358627319,0.8587257862091064,0.8584487438201904,0.8578947186470032,0.8581717610359192,0.8576177358627319
176,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8581717610359192,0.8581717610359192,0.8578947186470032
177,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8581717610359192,0.8578947186470032
178,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8587257862091064,0.8581717610359192
179,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8587257862091064,0.8584487438201904
180,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8590027689933777,0.8587257862091064
181,0.8578947186470032,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8590027689933777,0.8587257862091064
182,0.8581717610359192,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8590027689933777,0.8587257862091064
183,0.8587257862091064,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8590027689933777,0.8590027689933777
184,0.8587257862091064,0.8590027689933777,0.8584487438201904,0.8584487438201904,0.8590027689933777,0.8590027689933777
185,0.8587257862091064,0.8590027689933777,0.8590027689933777,0.8584487438201904,0.8590027689933777,0.8590027689933777
186,0.8590027689933777,0.8590027689933777,0.8590027689933777,0.8584487438201904,0.8590027689933777,0.8590027689933777
187,0.8590027689933777,0.8590027689933777,0.8590027689933777,0.8584487438201904,0.8590027689933777,0.8590027689933777
188,0.8590027689933777,0.8590027689933777,0.8590027689933777,0.8584487438201904,0.8590027689933777,0.8590027689933777
189,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8584487438201904,0.8590027689933777,0.8590027689933777
190,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8584487438201904,0.8590027689933777,0.8590027689933777
191,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8584487438201904,0.8590027689933777,0.8592797517776489
192,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8587257862091064,0.8590027689933777,0.8592797517776489
193,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8587257862091064,0.8590027689933777,0.8592797517776489
194,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8587257862091064,0.8590027689933777,0.8592797517776489
195,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8590027689933777,0.8590027689933777,0.8592797517776489
196,0.8590027689933777,0.8590027689933777,0.8592797517776489,0.8590027689933777,0.8590027689933777,0.8592797517776489
197,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8590027689933777,0.8592797517776489
198,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8590027689933777,0.8592797517776489
199,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489
200,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489,0.8592797517776489


==> data/accuracy-at-k_reader-pruned_trivia-dev.csv <==
topk,start,end,joint,selection,indep,all
1,0.6659500002861023,0.6677605509757996,0.6668552756309509,0.6664026379585266,0.6666289567947388,0.6665157675743103
2,0.7120063304901123,0.7125721573829651,0.710761547088623,0.7137037515640259,0.7126852869987488,0.7124589681625366
3,0.7346384525299072,0.7363358736038208,0.7338463068008423,0.7398438453674316,0.7347516417503357,0.735770046710968
4,0.749575674533844,0.7507072687149048,0.7503677606582642,0.7544415593147278,0.750141441822052,0.7521783113479614
5,0.7621364593505859,0.7621364593505859,0.7627022862434387,0.764512836933136,0.7628154158592224,0.7641733884811401
6,0.7705103754997253,0.7711893320083618,0.7702840566635132,0.7716419696807861,0.7707366943359375,0.771415650844574
7,0.7767341732978821,0.7771868109703064,0.7769604921340942,0.7792237401008606,0.7770736813545227,0.777526319026947
8,0.7816001176834106,0.7823922038078308,0.7811474204063416,0.7835237979888916,0.78126060962677,0.7818264365196228
9,0.7860133647918701,0.785787045955658,0.7855607271194458,0.7868054509162903,0.7853344082832336,0.786352813243866
10,0.7891818284988403,0.7885028719902039,0.7883897423744202,0.7909924387931824,0.7880502343177795,0.7886160612106323
11,0.7917845249176025,0.7915582060813904,0.7906529307365417,0.7937082648277283,0.7917845249176025,0.7923503518104553
12,0.7957451343536377,0.7947267293930054,0.7938214540481567,0.7966504693031311,0.7955188155174255,0.7947267293930054
13,0.798008382320404,0.7972162365913391,0.796989917755127,0.7990268468856812,0.7977820634841919,0.796989917755127
14,0.8004978895187378,0.7998189330101013,0.7989136576652527,0.8012900352478027,0.7995926141738892,0.7992531657218933
15,0.8020821809768677,0.8016294836997986,0.8009505271911621,0.8032137751579285,0.8015163540840149,0.8011768460273743
16,0.8031005859375,0.8035532236099243,0.8027611374855042,0.8053638339042664,0.8038927316665649,0.8035532236099243
17,0.804458498954773,0.8053638339042664,0.8047980070114136,0.8063822388648987,0.80547696352005,0.80547696352005
18,0.8063822388648987,0.8077402114868164,0.8075138330459595,0.8087586164474487,0.8071743845939636,0.8074007034301758
19,0.8079665303230286,0.8095507621765137,0.8085322976112366,0.8101165294647217,0.8085322976112366,0.8094375729560852
20,0.810003399848938,0.8109086751937866,0.8097770810127258,0.8111349940299988,0.810003399848938,0.8107955455780029
21,0.8109086751937866,0.8122665882110596,0.8113613128662109,0.8132850527763367,0.8122665882110596,0.8126060962677002
22,0.8126060962677002,0.8133981823921204,0.8121534585952759,0.8146429657936096,0.8130587339401245,0.8136245608329773
23,0.8141903281211853,0.8146429657936096,0.8140771985054016,0.8156614303588867,0.8144166469573975,0.8148692846298218
24,0.8154351115226746,0.8157745599746704,0.8152087926864624,0.8172456622123718,0.8157745599746704,0.8164535760879517
25,0.816114068031311,0.8170193433761597,0.8158877491950989,0.8180378079414368,0.8165667057037354,0.817471981048584
26,0.8175851702690125,0.8184904456138611,0.8172456622123718,0.8183772563934326,0.8176982998847961,0.8183772563934326
27,0.8189430832862854,0.8193957209587097,0.8182641267776489,0.8196220397949219,0.8193957209587097,0.819282591342926
28,0.8196220397949219,0.819848358631134,0.8195089101791382,0.8203009963035583,0.819848358631134,0.8200746774673462
29,0.8200746774673462,0.8200746774673462,0.8200746774673462,0.821206271648407,0.8207536339759827,0.820640504360199
30,0.8205273151397705,0.820640504360199,0.8207536339759827,0.8222247362136841,0.8218852281570435,0.8213194608688354
31,0.8210931420326233,0.821206271648407,0.8218852281570435,0.8227905631065369,0.8224510550498962,0.8218852281570435
32,0.8222247362136841,0.8221115469932556,0.8225642442703247,0.8236958384513855,0.8227905631065369,0.8224510550498962
33,0.8226773738861084,0.8226773738861084,0.823016881942749,0.8240352869033813,0.8233563303947449,0.8231300115585327
34,0.823016881942749,0.8233563303947449,0.823582649230957,0.8248274326324463,0.8238089680671692,0.8238089680671692
35,0.8234695196151733,0.8238089680671692,0.8239221572875977,0.8255063891410828,0.8244879245758057,0.8242616057395935
36,0.8241484761238098,0.8244879245758057,0.8246011137962341,0.8262985348701477,0.8247142434120178,0.8250537514686584
37,0.8248274326324463,0.8250537514686584,0.8247142434120178,0.8268643021583557,0.8250537514686584,0.8253932595252991
38,0.8253932595252991,0.8259590268135071,0.8251669406890869,0.8277695775032043,0.8253932595252991,0.8257327079772949
39,0.8260722160339355,0.8262985348701477,0.8255063891410828,0.828109085559845,0.8256195783615112,0.8261853456497192
40,0.8265248537063599,0.8266379833221436,0.8261853456497192,0.8292406797409058,0.8259590268135071,0.8265248537063599
41,0.826751172542572,0.8270906209945679,0.8266379833221436,0.8296933174133301,0.8266379833221436,0.826751172542572
42,0.8272038102149963,0.8274301290512085,0.8269774913787842,0.8298065066337585,0.8268643021583557,0.82731693983078
43,0.828109085559845,0.8277695775032043,0.8272038102149963,0.8302591443061829,0.8274301290512085,0.8276564478874207
44,0.8286749124526978,0.8279959559440613,0.8277695775032043,0.830485463142395,0.8278827667236328,0.8277695775032043
45,0.8290143609046936,0.8282222747802734,0.8285617232322693,0.83127760887146,0.8282222747802734,0.8289012312889099
46,0.8290143609046936,0.8285617232322693,0.8289012312889099,0.8317302465438843,0.8284485936164856,0.8294669985771179
47,0.8292406797409058,0.8290143609046936,0.8294669985771179,0.8325223326683044,0.8289012312889099,0.8294669985771179
48,0.8298065066337585,0.8292406797409058,0.8296933174133301,0.8330881595611572,0.8294669985771179,0.8295801877975464
49,0.8301459550857544,0.8295801877975464,0.8298065066337585,0.8337671160697937,0.8299196362495422,0.8301459550857544
50,0.8305985927581787,0.8299196362495422,0.830485463142395,0.8341066241264343,0.8303722739219666,0.830485463142395
51,0.8307117819786072,0.8302591443061829,0.8305985927581787,0.8343329429626465,0.830485463142395,0.8310512900352478
52,0.8311644196510315,0.8305985927581787,0.8309381008148193,0.8344460725784302,0.8311644196510315,0.8315039277076721
53,0.8317302465438843,0.8307117819786072,0.83127760887146,0.8344460725784302,0.8313907384872437,0.831843376159668
54,0.831843376159668,0.83127760887146,0.8315039277076721,0.8346723914146423,0.8316170573234558,0.8319565653800964
55,0.8322960138320923,0.8313907384872437,0.8320696949958801,0.835011899471283,0.8317302465438843,0.8322960138320923
56,0.8326355218887329,0.8317302465438843,0.8322960138320923,0.8354645371437073,0.8317302465438843,0.8326355218887329
57,0.8329749703407288,0.8319565653800964,0.8327486515045166,0.8358039855957031,0.8324092030525208,0.8327486515045166
58,0.8334276080131531,0.8322960138320923,0.8327486515045166,0.8362566232681274,0.8330881595611572,0.8330881595611572
59,0.8338803052902222,0.8325223326683044,0.8330881595611572,0.8367092609405518,0.8336539268493652,0.8332012891769409
60,0.834219753742218,0.8328618407249451,0.8335407972335815,0.8369356393814087,0.8336539268493652,0.8334276080131531
61,0.8352382183074951,0.8332012891769409,0.8338803052902222,0.837388277053833,0.8339934349060059,0.8338803052902222
62,0.8356908559799194,0.8338803052902222,0.834219753742218,0.8377277255058289,0.8344460725784302,0.8345592617988586
63,0.8360303044319153,0.834219753742218,0.8348987102508545,0.8378409147262573,0.8351250290870667,0.8352382183074951
64,0.8362566232681274,0.8348987102508545,0.835011899471283,0.8380672335624695,0.8353513479232788,0.8354645371437073
65,0.8362566232681274,0.8352382183074951,0.8352382183074951,0.8382935523986816,0.8359171748161316,0.8360303044319153
66,0.8367092609405518,0.8356908559799194,0.8354645371437073,0.838746190071106,0.8362566232681274,0.8363698124885559
67,0.8369356393814087,0.8360303044319153,0.8358039855957031,0.8388593196868896,0.8363698124885559,0.8368224501609802
68,0.837388277053833,0.8365961313247681,0.8360303044319153,0.8391988277435303,0.8365961313247681,0.8370487689971924
69,0.8375014066696167,0.8372750878334045,0.8365961313247681,0.8391988277435303,0.8372750878334045,0.8372750878334045
70,0.8376145958900452,0.8375014066696167,0.837388277053833,0.8394251465797424,0.8378409147262573,0.8376145958900452
71,0.8378409147262573,0.8378409147262573,0.8378409147262573,0.8395382761955261,0.8385198712348938,0.8377277255058289
72,0.8382935523986816,0.8381803631782532,0.8380672335624695,0.8397646546363831,0.8386330008506775,0.8381803631782532
73,0.8386330008506775,0.8384066820144653,0.8384066820144653,0.8398777842521667,0.8388593196868896,0.8386330008506775
74,0.8388593196868896,0.8386330008506775,0.8388593196868896,0.8398777842521667,0.8388593196868896,0.8389725089073181
75,0.8390856385231018,0.8390856385231018,0.839311957359314,0.8398777842521667,0.8391988277435303,0.8391988277435303
76,0.839311957359314,0.839311957359314,0.8394251465797424,0.8401041030883789,0.8395382761955261,0.8395382761955261
77,0.8398777842521667,0.8394251465797424,0.8395382761955261,0.8402172923088074,0.8399909734725952,0.8398777842521667
78,0.8399909734725952,0.8399909734725952,0.8396514654159546,0.8403304219245911,0.8399909734725952,0.8401041030883789
79,0.8402172923088074,0.8403304219245911,0.8398777842521667,0.8407830595970154,0.8399909734725952,0.8402172923088074
80,0.8402172923088074,0.8405567407608032,0.8399909734725952,0.841122567653656,0.8402172923088074,0.8405567407608032
81,0.8404436111450195,0.8407830595970154,0.8401041030883789,0.841688334941864,0.8405567407608032,0.8414620161056519
82,0.8406699299812317,0.8410093784332275,0.8410093784332275,0.8419146537780762,0.8407830595970154,0.8414620161056519
83,0.8410093784332275,0.8414620161056519,0.8410093784332275,0.8421409726142883,0.8408962488174438,0.841688334941864
84,0.8413488864898682,0.8415752053260803,0.8413488864898682,0.8421409726142883,0.841122567653656,0.841688334941864
85,0.8414620161056519,0.8420278429985046,0.8414620161056519,0.8423672914505005,0.8412356972694397,0.8418015241622925
86,0.8415752053260803,0.8420278429985046,0.841688334941864,0.8423672914505005,0.841688334941864,0.8421409726142883
87,0.8418015241622925,0.842480480670929,0.8420278429985046,0.8425936698913574,0.8419146537780762,0.8425936698913574
88,0.8422541618347168,0.8427067995071411,0.8422541618347168,0.8425936698913574,0.8421409726142883,0.8430463075637817
89,0.8428199887275696,0.8430463075637817,0.8422541618347168,0.8428199887275696,0.8423672914505005,0.8430463075637817
90,0.8431594371795654,0.8431594371795654,0.842480480670929,0.8430463075637817,0.8425936698913574,0.8431594371795654
91,0.8431594371795654,0.8432726263999939,0.8427067995071411,0.8431594371795654,0.8429331183433533,0.8433857560157776
92,0.8432726263999939,0.8432726263999939,0.8427067995071411,0.8433857560157776,0.8431594371795654,0.8436120748519897
93,0.8432726263999939,0.8436120748519897,0.8427067995071411,0.843498945236206,0.8431594371795654,0.8436120748519897
94,0.8438383936882019,0.8437252640724182,0.8427067995071411,0.8436120748519897,0.843498945236206,0.8437252640724182
95,0.8440647125244141,0.8438383936882019,0.8427067995071411,0.8436120748519897,0.8437252640724182,0.8438383936882019
96,0.8441779017448425,0.8440647125244141,0.8429331183433533,0.8437252640724182,0.8439515829086304,0.8438383936882019
97,0.8441779017448425,0.8440647125244141,0.8430463075637817,0.8439515829086304,0.8441779017448425,0.8440647125244141
98,0.8442910313606262,0.8444042205810547,0.8430463075637817,0.8440647125244141,0.8444042205810547,0.8441779017448425
99,0.8446305394172668,0.8445173501968384,0.8432726263999939,0.8444042205810547,0.8444042205810547,0.8442910313606262
100,0.844856858253479,0.8446305394172668,0.843498945236206,0.8444042205810547,0.8444042205810547,0.8444042205810547
101,0.8449699878692627,0.8446305394172668,0.8436120748519897,0.8445173501968384,0.8446305394172668,0.8446305394172668
102,0.8449699878692627,0.844856858253479,0.8439515829086304,0.8447436690330505,0.8449699878692627,0.844856858253479
103,0.8450831770896912,0.8450831770896912,0.8441779017448425,0.8447436690330505,0.8451963067054749,0.8453094959259033
104,0.8453094959259033,0.8453094959259033,0.8444042205810547,0.8449699878692627,0.8451963067054749,0.8453094959259033
105,0.845422625541687,0.8455358147621155,0.8450831770896912,0.8450831770896912,0.8451963067054749,0.845422625541687
106,0.8455358147621155,0.8455358147621155,0.8450831770896912,0.8453094959259033,0.845422625541687,0.8455358147621155
107,0.8455358147621155,0.845649003982544,0.8450831770896912,0.8455358147621155,0.845649003982544,0.8455358147621155
108,0.8455358147621155,0.8461016416549683,0.8451963067054749,0.8457621335983276,0.8458753228187561,0.8457621335983276
109,0.8457621335983276,0.8463279604911804,0.8455358147621155,0.8458753228187561,0.8459884524345398,0.8461016416549683
110,0.8459884524345398,0.8464410901069641,0.8457621335983276,0.846214771270752,0.8464410901069641,0.8461016416549683
111,0.8461016416549683,0.8470069169998169,0.8458753228187561,0.8463279604911804,0.8465542793273926,0.8463279604911804
112,0.846214771270752,0.847233235836029,0.8459884524345398,0.8464410901069641,0.8466674089431763,0.8463279604911804
113,0.8465542793273926,0.8473463654518127,0.8463279604911804,0.8464410901069641,0.8466674089431763,0.8466674089431763
114,0.8465542793273926,0.8475726842880249,0.8464410901069641,0.8465542793273926,0.8468937277793884,0.8467805981636047
115,0.8466674089431763,0.8476858735084534,0.8467805981636047,0.8466674089431763,0.8468937277793884,0.847233235836029
116,0.8466674089431763,0.8477990031242371,0.8470069169998169,0.8467805981636047,0.8468937277793884,0.8473463654518127
117,0.847233235836029,0.8477990031242371,0.847233235836029,0.8467805981636047,0.847233235836029,0.8473463654518127
118,0.847233235836029,0.8479121923446655,0.8473463654518127,0.8470069169998169,0.8473463654518127,0.8474595546722412
119,0.8473463654518127,0.8480253219604492,0.8473463654518127,0.8471200466156006,0.8474595546722412,0.8475726842880249
120,0.8474595546722412,0.8482516407966614,0.8474595546722412,0.8471200466156006,0.8475726842880249,0.8476858735084534
121,0.8475726842880249,0.8482516407966614,0.8475726842880249,0.8473463654518127,0.8476858735084534,0.8477990031242371
122,0.8476858735084534,0.8482516407966614,0.8476858735084534,0.8474595546722412,0.8480253219604492,0.8479121923446655
123,0.8477990031242371,0.8482516407966614,0.8477990031242371,0.8475726842880249,0.8483648300170898,0.8482516407966614
124,0.8477990031242371,0.8484780192375183,0.8479121923446655,0.8477990031242371,0.8484780192375183,0.8487043380737305
125,0.8481385111808777,0.848591148853302,0.8479121923446655,0.8480253219604492,0.8484780192375183,0.8487043380737305
126,0.8482516407966614,0.8489306569099426,0.8480253219604492,0.8481385111808777,0.848591148853302,0.8488174676895142
127,0.8484780192375183,0.8489306569099426,0.8481385111808777,0.8483648300170898,0.8487043380737305,0.8488174676895142
128,0.8484780192375183,0.8491569757461548,0.8482516407966614,0.8484780192375183,0.8487043380737305,0.8488174676895142
129,0.848591148853302,0.8492701053619385,0.8482516407966614,0.848591148853302,0.8487043380737305,0.8488174676895142
130,0.848591148853302,0.8493832945823669,0.8482516407966614,0.8489306569099426,0.8488174676895142,0.8488174676895142
131,0.848591148853302,0.8493832945823669,0.8483648300170898,0.8490437865257263,0.8488174676895142,0.8488174676895142
132,0.848591148853302,0.8493832945823669,0.8484780192375183,0.8493832945823669,0.8488174676895142,0.8488174676895142
133,0.848591148853302,0.8494964241981506,0.8484780192375183,0.8494964241981506,0.8489306569099426,0.8489306569099426
134,0.848591148853302,0.8497227430343628,0.8487043380737305,0.8498359322547913,0.8489306569099426,0.8490437865257263
135,0.848591148853302,0.8498359322547913,0.8487043380737305,0.8498359322547913,0.8490437865257263,0.8492701053619385
136,0.8489306569099426,0.849949061870575,0.8488174676895142,0.849949061870575,0.8490437865257263,0.8492701053619385
137,0.8490437865257263,0.8500622510910034,0.8489306569099426,0.8500622510910034,0.8493832945823669,0.8493832945823669
138,0.8490437865257263,0.8500622510910034,0.8489306569099426,0.8502885699272156,0.8494964241981506,0.8493832945823669
139,0.8491569757461548,0.8500622510910034,0.8490437865257263,0.8502885699272156,0.8494964241981506,0.8497227430343628
140,0.8492701053619385,0.8501753807067871,0.8491569757461548,0.8502885699272156,0.8497227430343628,0.8498359322547913
141,0.8492701053619385,0.8501753807067871,0.8491569757461548,0.8504016995429993,0.849949061870575,0.8498359322547913
142,0.8492701053619385,0.8504016995429993,0.8492701053619385,0.8505148887634277,0.8500622510910034,0.849949061870575
143,0.8492701053619385,0.8504016995429993,0.8497227430343628,0.8505148887634277,0.8500622510910034,0.8501753807067871
144,0.8494964241981506,0.8504016995429993,0.8497227430343628,0.8506280183792114,0.8500622510910034,0.8501753807067871
145,0.8497227430343628,0.8504016995429993,0.8498359322547913,0.8508543372154236,0.8501753807067871,0.8501753807067871
146,0.8498359322547913,0.8504016995429993,0.8498359322547913,0.8510806560516357,0.8501753807067871,0.8502885699272156
147,0.8498359322547913,0.8505148887634277,0.849949061870575,0.8510806560516357,0.8502885699272156,0.8504016995429993
148,0.849949061870575,0.8505148887634277,0.849949061870575,0.8510806560516357,0.8502885699272156,0.8505148887634277
149,0.849949061870575,0.8505148887634277,0.8501753807067871,0.8510806560516357,0.8505148887634277,0.8506280183792114
150,0.8500622510910034,0.8505148887634277,0.8504016995429993,0.8511938452720642,0.8506280183792114,0.8506280183792114
151,0.8502885699272156,0.8506280183792114,0.8504016995429993,0.8514201641082764,0.8506280183792114,0.8506280183792114
152,0.8504016995429993,0.8506280183792114,0.8505148887634277,0.8515333533287048,0.8506280183792114,0.8507412075996399
153,0.8505148887634277,0.8507412075996399,0.8505148887634277,0.8515333533287048,0.8507412075996399,0.8507412075996399
154,0.8505148887634277,0.850967526435852,0.8506280183792114,0.8515333533287048,0.8507412075996399,0.8507412075996399
155,0.8507412075996399,0.850967526435852,0.8507412075996399,0.8516464829444885,0.8508543372154236,0.8508543372154236
156,0.8508543372154236,0.8511938452720642,0.850967526435852,0.8518728017807007,0.8513069748878479,0.850967526435852
157,0.8508543372154236,0.8511938452720642,0.8510806560516357,0.8519859910011292,0.8513069748878479,0.850967526435852
158,0.850967526435852,0.8514201641082764,0.8511938452720642,0.8519859910011292,0.8513069748878479,0.850967526435852
159,0.850967526435852,0.8514201641082764,0.8513069748878479,0.8519859910011292,0.8513069748878479,0.8510806560516357
160,0.850967526435852,0.8516464829444885,0.8514201641082764,0.8519859910011292,0.8513069748878479,0.8510806560516357
161,0.850967526435852,0.851759672164917,0.8514201641082764,0.8519859910011292,0.8513069748878479,0.8510806560516357
162,0.8510806560516357,0.851759672164917,0.8514201641082764,0.8520991206169128,0.8513069748878479,0.8511938452720642
163,0.8510806560516357,0.851759672164917,0.8514201641082764,0.8520991206169128,0.8514201641082764,0.8513069748878479
164,0.8513069748878479,0.851759672164917,0.8514201641082764,0.8522123098373413,0.8516464829444885,0.8514201641082764
165,0.8513069748878479,0.851759672164917,0.8514201641082764,0.8522123098373413,0.8516464829444885,0.8514201641082764
166,0.8513069748878479,0.8519859910011292,0.851759672164917,0.8522123098373413,0.851759672164917,0.8516464829444885
167,0.8513069748878479,0.8519859910011292,0.8519859910011292,0.8522123098373413,0.851759672164917,0.8516464829444885
168,0.8513069748878479,0.8520991206169128,0.8519859910011292,0.8522123098373413,0.851759672164917,0.8516464829444885
169,0.8515333533287048,0.8520991206169128,0.8520991206169128,0.852325439453125,0.8518728017807007,0.8516464829444885
170,0.8516464829444885,0.8520991206169128,0.8520991206169128,0.852325439453125,0.8518728017807007,0.851759672164917
171,0.8518728017807007,0.8520991206169128,0.8520991206169128,0.852325439453125,0.8518728017807007,0.8518728017807007
172,0.8518728017807007,0.8520991206169128,0.8520991206169128,0.8524386286735535,0.8519859910011292,0.8519859910011292
173,0.8518728017807007,0.8520991206169128,0.8522123098373413,0.8524386286735535,0.8519859910011292,0.8519859910011292
174,0.8520991206169128,0.8520991206169128,0.8522123098373413,0.8524386286735535,0.8519859910011292,0.8519859910011292
175,0.8522123098373413,0.8520991206169128,0.852325439453125,0.8524386286735535,0.8520991206169128,0.8520991206169128
176,0.852325439453125,0.8522123098373413,0.852325439453125,0.8525517582893372,0.8522123098373413,0.8522123098373413
177,0.8524386286735535,0.8524386286735535,0.852325439453125,0.8525517582893372,0.852325439453125,0.852325439453125
178,0.8524386286735535,0.8526649475097656,0.852325439453125,0.8525517582893372,0.852325439453125,0.8526649475097656
179,0.8525517582893372,0.8526649475097656,0.8524386286735535,0.8525517582893372,0.8524386286735535,0.8526649475097656
180,0.8525517582893372,0.8526649475097656,0.8525517582893372,0.8525517582893372,0.8525517582893372,0.8526649475097656
181,0.8525517582893372,0.8526649475097656,0.8527780771255493,0.8526649475097656,0.8526649475097656,0.8526649475097656
182,0.8525517582893372,0.8526649475097656,0.8530043959617615,0.8526649475097656,0.8526649475097656,0.8528912663459778
183,0.8525517582893372,0.8526649475097656,0.8530043959617615,0.8527780771255493,0.8526649475097656,0.8528912663459778
184,0.8525517582893372,0.8526649475097656,0.8530043959617615,0.8527780771255493,0.8527780771255493,0.8528912663459778
185,0.8525517582893372,0.8526649475097656,0.8530043959617615,0.8527780771255493,0.8527780771255493,0.8530043959617615
186,0.8526649475097656,0.8527780771255493,0.8530043959617615,0.8527780771255493,0.8527780771255493,0.8530043959617615
187,0.8526649475097656,0.8527780771255493,0.8531175851821899,0.8528912663459778,0.8527780771255493,0.8530043959617615
188,0.8526649475097656,0.8528912663459778,0.8531175851821899,0.8530043959617615,0.8527780771255493,0.8530043959617615
189,0.8526649475097656,0.8528912663459778,0.8531175851821899,0.8530043959617615,0.8527780771255493,0.8530043959617615
190,0.8526649475097656,0.8528912663459778,0.8531175851821899,0.8530043959617615,0.8528912663459778,0.8530043959617615
191,0.8526649475097656,0.8528912663459778,0.8531175851821899,0.8530043959617615,0.8528912663459778,0.8531175851821899
192,0.8527780771255493,0.8530043959617615,0.8531175851821899,0.8530043959617615,0.8530043959617615,0.8531175851821899
193,0.8527780771255493,0.8531175851821899,0.8531175851821899,0.8530043959617615,0.8531175851821899,0.8531175851821899
194,0.8527780771255493,0.8532307147979736,0.8531175851821899,0.8531175851821899,0.8531175851821899,0.8531175851821899
195,0.8528912663459778,0.8532307147979736,0.8531175851821899,0.8531175851821899,0.8532307147979736,0.8531175851821899
196,0.8532307147979736,0.8532307147979736,0.8532307147979736,0.8532307147979736,0.8532307147979736,0.8532307147979736
197,0.8533439040184021,0.8533439040184021,0.8533439040184021,0.8532307147979736,0.8533439040184021,0.8532307147979736
198,0.8533439040184021,0.8534570336341858,0.8533439040184021,0.8533439040184021,0.8533439040184021,0.8533439040184021
199,0.8533439040184021,0.8534570336341858,0.8533439040184021,0.8533439040184021,0.8533439040184021,0.8534570336341858
200,0.8534570336341858,0.8534570336341858,0.8534570336341858,0.8534570336341858,0.8534570336341858,0.8534570336341858


==> data/accuracy-at-k_reader-pruned_trivia-test.csv <==
topk,start,end,joint,selection,indep,all
1,0.6651639938354492,0.6638380885124207,0.663484513759613,0.6659595370292664,0.6641916632652283,0.665340781211853
2,0.714134156703949,0.7132502198219299,0.7133386135101318,0.7158136367797852,0.7140457630157471,0.7148413062095642
3,0.7373817563056946,0.7371165752410889,0.737028181552887,0.7387076616287231,0.737028181552887,0.737028181552887
4,0.752497136592865,0.7525855302810669,0.751613199710846,0.7542650103569031,0.7521435618400574,0.7519667744636536
5,0.7611597180366516,0.7619552612304688,0.7605409622192383,0.7644302845001221,0.7608945369720459,0.7624856233596802
6,0.7699106931686401,0.7697339057922363,0.7697339057922363,0.7713250517845154,0.7698222994804382,0.7708830833435059
7,0.776275098323822,0.7763634920120239,0.7757447361946106,0.7776893973350525,0.776275098323822,0.7774242162704468
8,0.7829930186271667,0.7814019322395325,0.7816671133041382,0.7840537428855896,0.7823742628097534,0.7824626564979553
9,0.7876778841018677,0.7868823409080505,0.7865287661552429,0.7886502146720886,0.7867055535316467,0.7867939472198486
10,0.7900645136833191,0.7898877263069153,0.7899761199951172,0.7914788126945496,0.7898877263069153,0.7905064821243286
11,0.79289311170578,0.7932466864585876,0.7929815053939819,0.7943074107170105,0.7933350801467896,0.7932466864585876
12,0.7955449223518372,0.7962520718574524,0.7953681349754333,0.7963404655456543,0.7959868907928467,0.795721709728241
13,0.7981967926025391,0.7981083989143372,0.79731285572052,0.8003182411193848,0.798285186290741,0.7986387610435486
14,0.7996994853019714,0.8003182411193848,0.7999646663665771,0.8024396896362305,0.8006718158721924,0.801025390625
15,0.8021745085716248,0.8024396896362305,0.8018209338188171,0.8041191697120667,0.8022629022598267,0.8026164770126343
16,0.80473792552948,0.8041191697120667,0.8041191697120667,0.8067709803581238,0.8044727444648743,0.80473792552948
17,0.80659419298172,0.8063290119171143,0.8058870434761047,0.8082736730575562,0.8059754371643066,0.8063290119171143
18,0.8080084919929504,0.8082736730575562,0.8079200983047485,0.8095995783805847,0.8081852793693542,0.8086272478103638
19,0.8098647594451904,0.8100415468215942,0.8096879720687866,0.8110138773918152,0.8100415468215942,0.8103067278862
20,0.8111022710800171,0.8112790584564209,0.8116326332092285,0.8119862079620361,0.8117210268974304,0.8114558458328247
21,0.8124281764030457,0.8128701448440552,0.8126933574676514,0.8128701448440552,0.8126933574676514,0.8126933574676514
22,0.8135772943496704,0.813930869102478,0.8137540817260742,0.8137540817260742,0.8136656880378723,0.8138424754142761
23,0.8145496249198914,0.8148148059844971,0.8144612312316895,0.8151683807373047,0.8148148059844971,0.8151683807373047
24,0.8162291049957275,0.815787136554718,0.8150799870491028,0.8161407113075256,0.815787136554718,0.8162291049957275
25,0.816759467124939,0.816759467124939,0.815787136554718,0.8164942860603333,0.8164058923721313,0.8166710734367371
26,0.8175550103187561,0.8175550103187561,0.816759467124939,0.817643404006958,0.8170246481895447,0.8172014355659485
27,0.8183505535125732,0.8180853724479675,0.8179085850715637,0.818615734577179,0.8183505535125732,0.8182621598243713
28,0.8191460967063904,0.8192344903945923,0.8187041282653809,0.819499671459198,0.8190577030181885,0.8187925219535828
29,0.8197648525238037,0.8202952146530151,0.8194112777709961,0.8207371830940247,0.8197648525238037,0.8195880651473999
30,0.8209139704704285,0.820472002029419,0.8202068209648132,0.8221514821052551,0.820383608341217,0.820472002029419
31,0.8219746947288513,0.8211791515350342,0.8206487894058228,0.8227702379226685,0.8214443325996399,0.8216211199760437
32,0.8223282694816589,0.8217979073524475,0.8212675452232361,0.8235657811164856,0.8219746947288513,0.8218863010406494
33,0.8229470252990723,0.8219746947288513,0.8217095136642456,0.8237425684928894,0.8225934505462646,0.8224166631698608
34,0.8233006000518799,0.8227702379226685,0.8225050568580627,0.8245381712913513,0.8235657811164856,0.8230354189872742
35,0.824096143245697,0.8239193558692932,0.8235657811164856,0.824803352355957,0.8244497776031494,0.8236541748046875
36,0.8247149586677551,0.8242729306221008,0.8243613839149475,0.8252453207969666,0.824803352355957,0.8243613839149475
37,0.8255105018615723,0.8250685334205627,0.8250685334205627,0.8259524703025818,0.8252453207969666,0.8248917460441589
38,0.8263060450553894,0.8255105018615723,0.825775682926178,0.8262176513671875,0.8260408639907837,0.8254221081733704
39,0.8267480134963989,0.8262176513671875,0.826659619808197,0.8271899819374084,0.8263060450553894,0.8258640766143799
40,0.8273667693138123,0.8271015882492065,0.8272783756256104,0.8279855251312256,0.8269248008728027,0.8268364071846008
41,0.8275435566902161,0.8275435566902161,0.8278971314430237,0.8283390998840332,0.8277203440666199,0.8277203440666199
42,0.8277203440666199,0.8281623125076294,0.8283390998840332,0.8288694620132446,0.8283390998840332,0.8284274935722351
43,0.8280739188194275,0.8288694620132446,0.8287810683250427,0.829399824142456,0.8288694620132446,0.8290462493896484
44,0.8289578557014465,0.829488217830658,0.8293114304542542,0.8301069736480713,0.8295766115188599,0.8295766115188599
45,0.829488217830658,0.8301953673362732,0.8298417925834656,0.8308141231536865,0.8300185799598694,0.8301069736480713
46,0.8298417925834656,0.8302837610244751,0.830372154712677,0.8314328789710999,0.8302837610244751,0.8307257294654846
47,0.830372154712677,0.8306373357772827,0.8305489420890808,0.8316096663475037,0.8309025168418884,0.8309909105300903
48,0.8309025168418884,0.8311676979064941,0.8307257294654846,0.8317864537239075,0.8309909105300903,0.831344485282898
49,0.8314328789710999,0.8318748474121094,0.8311676979064941,0.8321400284767151,0.831256091594696,0.8319632411003113
50,0.8320516347885132,0.8319632411003113,0.8317864537239075,0.832228422164917,0.8317864537239075,0.8321400284767151
51,0.8324936032295227,0.832228422164917,0.8324052095413208,0.8325819969177246,0.8324936032295227,0.8327587842941284
52,0.833112359046936,0.8325819969177246,0.8332891464233398,0.8327587842941284,0.8330239653587341,0.8330239653587341
53,0.8337311148643494,0.8325819969177246,0.8335543274879456,0.8330239653587341,0.8334659337997437,0.8335543274879456
54,0.8339079022407532,0.8330239653587341,0.8337311148643494,0.8333775401115417,0.8338195085525513,0.8339079022407532
55,0.8341730833053589,0.8332007527351379,0.8339962959289551,0.8342614769935608,0.8339962959289551,0.8343498706817627
56,0.8345266580581665,0.8336427211761475,0.8342614769935608,0.8345266580581665,0.8344382643699646,0.8344382643699646
57,0.834968626499176,0.8339962959289551,0.8344382643699646,0.834968626499176,0.8347034454345703,0.8350570201873779
58,0.8354989886283875,0.8347918391227722,0.8347918391227722,0.8354989886283875,0.8354105949401855,0.8352338075637817
59,0.835940957069397,0.8351454138755798,0.8351454138755798,0.8357641696929932,0.8357641696929932,0.8358525633811951
60,0.8362061381340027,0.8354105949401855,0.8357641696929932,0.8361177444458008,0.8363829255104065,0.8361177444458008
61,0.8365597128868103,0.8355873823165894,0.8362945318222046,0.8370016813278198,0.8366481065750122,0.8363829255104065
62,0.8367365002632141,0.835940957069397,0.8363829255104065,0.8371784687042236,0.836824893951416,0.8365597128868103
63,0.8371784687042236,0.8365597128868103,0.8365597128868103,0.8374436497688293,0.8371784687042236,0.836824893951416
64,0.8372668623924255,0.836824893951416,0.8365597128868103,0.8380624055862427,0.8375320434570312,0.8370016813278198
65,0.8376204371452332,0.8373552560806274,0.8371784687042236,0.8382391929626465,0.8376204371452332,0.8371784687042236
66,0.8379740118980408,0.837797224521637,0.8374436497688293,0.8387695550918579,0.8376204371452332,0.8373552560806274
67,0.8383275866508484,0.8379740118980408,0.8376204371452332,0.8389463424682617,0.837797224521637,0.837797224521637
68,0.8387695550918579,0.8384159803390503,0.8378856182098389,0.8391231298446655,0.8383275866508484,0.8380624055862427
69,0.8388579487800598,0.8387695550918579,0.8381507992744446,0.8394767045974731,0.8383275866508484,0.8382391929626465
70,0.8390347361564636,0.8390347361564636,0.8384159803390503,0.8397418856620789,0.8387695550918579,0.8388579487800598
71,0.839565098285675,0.8392999172210693,0.8385927677154541,0.8401838541030884,0.8389463424682617,0.8390347361564636
72,0.839565098285675,0.839653491973877,0.8387695550918579,0.8402722477912903,0.8392115235328674,0.8392999172210693
73,0.839653491973877,0.8397418856620789,0.8390347361564636,0.8406258225440979,0.8393883109092712,0.839653491973877
74,0.8400070667266846,0.8400070667266846,0.8392115235328674,0.8408910036087036,0.8397418856620789,0.8401838541030884
75,0.8404490351676941,0.8400954604148865,0.839653491973877,0.8411561846733093,0.8400954604148865,0.8404490351676941
76,0.8406258225440979,0.8403606414794922,0.8399186730384827,0.841421365737915,0.8404490351676941,0.8408026099205017
77,0.8411561846733093,0.8406258225440979,0.8400954604148865,0.8419517278671265,0.8408026099205017,0.8409793972969055
78,0.8413329720497131,0.8408026099205017,0.8403606414794922,0.8421285152435303,0.8412445783615112,0.8413329720497131
79,0.8413329720497131,0.8411561846733093,0.840537428855896,0.8422169089317322,0.8415097594261169,0.8413329720497131
80,0.8415981531143188,0.8413329720497131,0.8407142162322998,0.8428356647491455,0.8416865468025208,0.8415097594261169
81,0.8416865468025208,0.8417749404907227,0.8412445783615112,0.8429240584373474,0.8416865468025208,0.8415981531143188
82,0.8417749404907227,0.8422169089317322,0.841421365737915,0.8434544205665588,0.8419517278671265,0.8417749404907227
83,0.842393696308136,0.8424820899963379,0.8415981531143188,0.8437196016311646,0.8422169089317322,0.8419517278671265
84,0.8425704836845398,0.8425704836845398,0.8417749404907227,0.8438079953193665,0.8423053026199341,0.842393696308136
85,0.8427472710609436,0.8426588773727417,0.8421285152435303,0.8439847826957703,0.842393696308136,0.8425704836845398
86,0.8428356647491455,0.8431892395019531,0.842393696308136,0.8440731763839722,0.8428356647491455,0.8428356647491455
87,0.8430124521255493,0.8433660268783569,0.8426588773727417,0.8444267511367798,0.8433660268783569,0.8431892395019531
88,0.8435428142547607,0.8434544205665588,0.8431008458137512,0.8445151448249817,0.8433660268783569,0.8434544205665588
89,0.8437196016311646,0.8435428142547607,0.843277633190155,0.8445151448249817,0.8435428142547607,0.8438079953193665
90,0.8438963890075684,0.8436312079429626,0.8436312079429626,0.8446919322013855,0.8438963890075684,0.8440731763839722
91,0.8440731763839722,0.8439847826957703,0.8439847826957703,0.8449571132659912,0.8440731763839722,0.844249963760376
92,0.844249963760376,0.844249963760376,0.844249963760376,0.8449571132659912,0.844249963760376,0.844249963760376
93,0.844249963760376,0.8443383574485779,0.844249963760376,0.845133900642395,0.844249963760376,0.8444267511367798
94,0.8446035385131836,0.8444267511367798,0.8444267511367798,0.8453106880187988,0.8444267511367798,0.8449571132659912
95,0.8446919322013855,0.8446035385131836,0.8445151448249817,0.8456642627716064,0.8446035385131836,0.845133900642395
96,0.8448687195777893,0.8448687195777893,0.8446919322013855,0.8458410501480103,0.8446919322013855,0.845133900642395
97,0.8453990817070007,0.8452222943305969,0.8448687195777893,0.8458410501480103,0.8446919322013855,0.8452222943305969
98,0.8455758690834045,0.8453990817070007,0.8452222943305969,0.8458410501480103,0.8449571132659912,0.8452222943305969
99,0.8456642627716064,0.8455758690834045,0.8454874753952026,0.8460178375244141,0.8452222943305969,0.8453106880187988
100,0.8457526564598083,0.8457526564598083,0.8454874753952026,0.8462830185890198,0.8453106880187988,0.8453990817070007
101,0.8458410501480103,0.8460178375244141,0.8457526564598083,0.8464598059654236,0.8456642627716064,0.8454874753952026
102,0.846106231212616,0.8461946249008179,0.8457526564598083,0.8464598059654236,0.8457526564598083,0.8458410501480103
103,0.846106231212616,0.8462830185890198,0.8460178375244141,0.8468133807182312,0.8458410501480103,0.8460178375244141
104,0.8463714122772217,0.8465481996536255,0.8461946249008179,0.846990168094635,0.8461946249008179,0.8461946249008179
105,0.8464598059654236,0.8466365933418274,0.8461946249008179,0.8471669554710388,0.8465481996536255,0.8463714122772217
106,0.8464598059654236,0.8467249870300293,0.8462830185890198,0.8474321365356445,0.8467249870300293,0.8463714122772217
107,0.8466365933418274,0.8470785617828369,0.8463714122772217,0.8476089239120483,0.8468133807182312,0.8467249870300293
108,0.8468133807182312,0.8470785617828369,0.8465481996536255,0.847874104976654,0.8468133807182312,0.8468133807182312
109,0.8468133807182312,0.8471669554710388,0.8467249870300293,0.847962498664856,0.8470785617828369,0.846990168094635
110,0.8469017744064331,0.8471669554710388,0.8469017744064331,0.847962498664856,0.8470785617828369,0.8471669554710388
111,0.8469017744064331,0.8473437428474426,0.8471669554710388,0.8482276797294617,0.8470785617828369,0.8472553491592407
112,0.8471669554710388,0.8474321365356445,0.8472553491592407,0.8484928607940674,0.8472553491592407,0.8473437428474426
113,0.8471669554710388,0.8475205302238464,0.8473437428474426,0.8486696481704712,0.8472553491592407,0.8474321365356445
114,0.8474321365356445,0.8475205302238464,0.8474321365356445,0.8487580418586731,0.8474321365356445,0.8475205302238464
115,0.8476089239120483,0.8475205302238464,0.8475205302238464,0.8489348292350769,0.8476089239120483,0.8476089239120483
116,0.8477857112884521,0.8475205302238464,0.8476089239120483,0.8489348292350769,0.8477857112884521,0.8476089239120483
117,0.847962498664856,0.8476089239120483,0.8477857112884521,0.8489348292350769,0.847874104976654,0.8476973176002502
118,0.8480508923530579,0.847874104976654,0.8481392860412598,0.8490232229232788,0.847962498664856,0.8477857112884521
119,0.8480508923530579,0.847874104976654,0.8481392860412598,0.8491116166114807,0.847962498664856,0.8481392860412598
120,0.8482276797294617,0.847874104976654,0.8482276797294617,0.8491116166114807,0.847962498664856,0.8482276797294617
121,0.8482276797294617,0.8480508923530579,0.8485812544822693,0.8491116166114807,0.8480508923530579,0.8483160734176636
122,0.8483160734176636,0.8480508923530579,0.8486696481704712,0.8492884039878845,0.8481392860412598,0.8485812544822693
123,0.8485812544822693,0.8481392860412598,0.8487580418586731,0.8493767976760864,0.8482276797294617,0.8487580418586731
124,0.8486696481704712,0.8483160734176636,0.8487580418586731,0.8495535850524902,0.8482276797294617,0.8487580418586731
125,0.8486696481704712,0.8483160734176636,0.8487580418586731,0.8495535850524902,0.8483160734176636,0.8489348292350769
126,0.8487580418586731,0.8484044671058655,0.8487580418586731,0.8495535850524902,0.8483160734176636,0.8491116166114807
127,0.8487580418586731,0.8484928607940674,0.848846435546875,0.8495535850524902,0.8484044671058655,0.8491116166114807
128,0.848846435546875,0.8487580418586731,0.8491116166114807,0.8495535850524902,0.8486696481704712,0.8492884039878845
129,0.848846435546875,0.848846435546875,0.8492000102996826,0.8495535850524902,0.8487580418586731,0.8495535850524902
130,0.8489348292350769,0.8490232229232788,0.8492884039878845,0.8496419787406921,0.8489348292350769,0.849730372428894
131,0.8489348292350769,0.8491116166114807,0.8493767976760864,0.849730372428894,0.8489348292350769,0.849730372428894
132,0.8491116166114807,0.8492884039878845,0.8493767976760864,0.8499071598052979,0.8490232229232788,0.849818766117096
133,0.8491116166114807,0.8492884039878845,0.8495535850524902,0.8499955534934998,0.8490232229232788,0.8499071598052979
134,0.8491116166114807,0.8493767976760864,0.8495535850524902,0.8499955534934998,0.8491116166114807,0.8499071598052979
135,0.8492000102996826,0.8496419787406921,0.849730372428894,0.8499955534934998,0.8491116166114807,0.8499071598052979
136,0.8492884039878845,0.849818766117096,0.8499071598052979,0.8501723408699036,0.8494651913642883,0.8500839471817017
137,0.8494651913642883,0.8499071598052979,0.8499955534934998,0.8503491282463074,0.8494651913642883,0.8502607345581055
138,0.8495535850524902,0.8499071598052979,0.8500839471817017,0.8505259156227112,0.8495535850524902,0.8502607345581055
139,0.8495535850524902,0.8499955534934998,0.8501723408699036,0.850702702999115,0.8496419787406921,0.8502607345581055
140,0.8495535850524902,0.8501723408699036,0.8503491282463074,0.8509678840637207,0.849818766117096,0.8502607345581055
141,0.8495535850524902,0.8501723408699036,0.8503491282463074,0.8512330651283264,0.8499071598052979,0.8505259156227112
142,0.8495535850524902,0.8501723408699036,0.8504375219345093,0.8513214588165283,0.8499071598052979,0.850702702999115
143,0.8496419787406921,0.8502607345581055,0.8504375219345093,0.8513214588165283,0.8501723408699036,0.8507910966873169
144,0.8496419787406921,0.8502607345581055,0.8504375219345093,0.8513214588165283,0.8501723408699036,0.8507910966873169
145,0.849818766117096,0.8502607345581055,0.8506143093109131,0.8513214588165283,0.8503491282463074,0.8507910966873169
146,0.8499955534934998,0.8502607345581055,0.850702702999115,0.851409912109375,0.8503491282463074,0.8510562777519226
147,0.8500839471817017,0.8503491282463074,0.850702702999115,0.8515866994857788,0.8505259156227112,0.8511446714401245
148,0.8500839471817017,0.8504375219345093,0.8507910966873169,0.8517634868621826,0.8506143093109131,0.8511446714401245
149,0.8502607345581055,0.8504375219345093,0.8509678840637207,0.8518518805503845,0.850702702999115,0.851409912109375
150,0.8502607345581055,0.8505259156227112,0.8510562777519226,0.8521170616149902,0.8508794903755188,0.8515866994857788
151,0.8503491282463074,0.8505259156227112,0.8510562777519226,0.8522054553031921,0.8509678840637207,0.8515866994857788
152,0.8508794903755188,0.8506143093109131,0.8511446714401245,0.8522054553031921,0.8509678840637207,0.8516750931739807
153,0.8509678840637207,0.8507910966873169,0.8512330651283264,0.852293848991394,0.8512330651283264,0.8516750931739807
154,0.8510562777519226,0.8508794903755188,0.8512330651283264,0.8525590300559998,0.8512330651283264,0.8517634868621826
155,0.8512330651283264,0.8510562777519226,0.8513214588165283,0.8525590300559998,0.8513214588165283,0.8517634868621826
156,0.8513214588165283,0.8512330651283264,0.8514983057975769,0.8525590300559998,0.8513214588165283,0.8520286679267883
157,0.8513214588165283,0.851409912109375,0.8516750931739807,0.8526474237442017,0.8513214588165283,0.8521170616149902
158,0.8513214588165283,0.8514983057975769,0.8516750931739807,0.8526474237442017,0.8515866994857788,0.8521170616149902
159,0.851409912109375,0.8514983057975769,0.8519402742385864,0.8527358174324036,0.8516750931739807,0.852382242679596
160,0.8515866994857788,0.8517634868621826,0.8519402742385864,0.8527358174324036,0.8517634868621826,0.8525590300559998
161,0.8517634868621826,0.8518518805503845,0.8520286679267883,0.8528242111206055,0.8519402742385864,0.8525590300559998
162,0.8517634868621826,0.8519402742385864,0.8521170616149902,0.8529126048088074,0.8520286679267883,0.8525590300559998
163,0.8518518805503845,0.8521170616149902,0.8522054553031921,0.8529126048088074,0.8521170616149902,0.8525590300559998
164,0.8521170616149902,0.8521170616149902,0.852382242679596,0.8529126048088074,0.852293848991394,0.8525590300559998
165,0.8521170616149902,0.852382242679596,0.8525590300559998,0.8529126048088074,0.8524706363677979,0.8525590300559998
166,0.8521170616149902,0.852382242679596,0.8526474237442017,0.8530893921852112,0.8524706363677979,0.8526474237442017
167,0.8522054553031921,0.8525590300559998,0.8528242111206055,0.8531777858734131,0.8524706363677979,0.8527358174324036
168,0.852382242679596,0.8527358174324036,0.8529126048088074,0.8531777858734131,0.8525590300559998,0.8529126048088074
169,0.8525590300559998,0.8529126048088074,0.8530009984970093,0.8531777858734131,0.8526474237442017,0.8530009984970093
170,0.8528242111206055,0.8529126048088074,0.8530009984970093,0.8531777858734131,0.8527358174324036,0.8530009984970093
171,0.8529126048088074,0.8530009984970093,0.8530893921852112,0.853266179561615,0.8530009984970093,0.8530893921852112
172,0.8530009984970093,0.8530893921852112,0.8531777858734131,0.8534429669380188,0.8531777858734131,0.853266179561615
173,0.853266179561615,0.853266179561615,0.853266179561615,0.8534429669380188,0.8531777858734131,0.8533545732498169
174,0.8533545732498169,0.8533545732498169,0.8534429669380188,0.8536197543144226,0.8533545732498169,0.8534429669380188
175,0.8533545732498169,0.8533545732498169,0.8534429669380188,0.8536197543144226,0.8535313606262207,0.8534429669380188
176,0.8535313606262207,0.8533545732498169,0.8534429669380188,0.8537081480026245,0.8535313606262207,0.8535313606262207
177,0.8536197543144226,0.8533545732498169,0.8534429669380188,0.8537965416908264,0.8536197543144226,0.8536197543144226
178,0.8537965416908264,0.8533545732498169,0.8535313606262207,0.8538849353790283,0.8537081480026245,0.8537081480026245
179,0.8537965416908264,0.8533545732498169,0.8535313606262207,0.8539733290672302,0.8537081480026245,0.8537081480026245
180,0.8540617227554321,0.8534429669380188,0.8535313606262207,0.8539733290672302,0.8537081480026245,0.8537081480026245
181,0.8540617227554321,0.8536197543144226,0.8537081480026245,0.8543269038200378,0.8537965416908264,0.8537965416908264
182,0.8540617227554321,0.8537081480026245,0.8538849353790283,0.8545036911964417,0.8537965416908264,0.8538849353790283
183,0.854150116443634,0.8537081480026245,0.8539733290672302,0.8545920848846436,0.8540617227554321,0.8539733290672302
184,0.854150116443634,0.8537081480026245,0.8540617227554321,0.8545920848846436,0.8542385101318359,0.8540617227554321
185,0.8543269038200378,0.8538849353790283,0.8543269038200378,0.8545920848846436,0.8543269038200378,0.8542385101318359
186,0.8543269038200378,0.854150116443634,0.8543269038200378,0.8545920848846436,0.8543269038200378,0.8542385101318359
187,0.8544152975082397,0.8542385101318359,0.8543269038200378,0.8545920848846436,0.8543269038200378,0.8543269038200378
188,0.8544152975082397,0.8543269038200378,0.8544152975082397,0.8545920848846436,0.8543269038200378,0.8543269038200378
189,0.8544152975082397,0.8544152975082397,0.8545036911964417,0.8545920848846436,0.8543269038200378,0.8544152975082397
190,0.8545036911964417,0.8544152975082397,0.8545036911964417,0.8545920848846436,0.8544152975082397,0.8545036911964417
191,0.8545036911964417,0.8545036911964417,0.8545920848846436,0.8546804785728455,0.8544152975082397,0.8546804785728455
192,0.8545036911964417,0.8545920848846436,0.8546804785728455,0.8549456596374512,0.8545036911964417,0.8547688722610474
193,0.8545920848846436,0.8545920848846436,0.8547688722610474,0.8549456596374512,0.8545920848846436,0.8548572659492493
194,0.8546804785728455,0.8546804785728455,0.8549456596374512,0.8549456596374512,0.8545920848846436,0.8548572659492493
195,0.8547688722610474,0.8549456596374512,0.8549456596374512,0.8549456596374512,0.8546804785728455,0.8548572659492493
196,0.8547688722610474,0.8549456596374512,0.855122447013855,0.8550340533256531,0.8548572659492493,0.8549456596374512
197,0.8549456596374512,0.8550340533256531,0.855122447013855,0.8550340533256531,0.8550340533256531,0.855122447013855
198,0.855122447013855,0.8550340533256531,0.8552108407020569,0.855122447013855,0.855122447013855,0.8552108407020569
199,0.855122447013855,0.8550340533256531,0.8552108407020569,0.855122447013855,0.855122447013855,0.8552108407020569
200,0.8552108407020569,0.8552108407020569,0.8552108407020569,0.8552108407020569,0.8552108407020569,0.8552108407020569


==> data/accuracy-at-k_trivia-dev.csv <==
k,r1-p,r2-p,r1-f,r2-f
1,0.5187280751386217,0.6425257440307797,0.5218965712345819,0.658594545660292
2,0.5981667986873374,0.7055561842254159,0.6074459658255064,0.7242276790766097
3,0.6385651239108294,0.7369016634604504,0.6475048093244313,0.7548941948625099
4,0.6666289464750481,0.7550073554373656,0.6734185809663913,0.772660405114858
5,0.6873373316736449,0.7688129455697635,0.6968428199615254,0.7835238203010071
6,0.6983139074346497,0.777526309833654,0.7106484100939233,0.7922371845648976
7,0.7086115197465203,0.7840896231752857,0.7217381464297838,0.798574176756818
8,0.7177775263098336,0.788842367319226,0.7320357587416544,0.8043453660744596
9,0.7250198031005998,0.7942740749123005,0.7397306778318434,0.8087586284938327
10,0.7316962770170873,0.7968767681339821,0.7433518162272265,0.8118139640149372
11,0.7383727509335748,0.8006110671042209,0.7486703632454453,0.814303496661763
12,0.7441439402512164,0.8038927237750367,0.7528573045151069,0.8181509562068575
13,0.7486703632454453,0.8062690958470069,0.7581758515333258,0.8214326128776734
14,0.7531967862396741,0.8087586284938327,0.7620233110784203,0.8240353060993549
15,0.7571574063596243,0.8104560371166686,0.7662102523480819,0.8264116781713251
16,0.7604390630304402,0.812719248613783,0.7701708724680322,0.8287880502432953
17,0.7634943985515447,0.8139640149371958,0.7737920108634152,0.8299196559918525
18,0.7680208215457734,0.815548262985176,0.7769605069593754,0.8320697069141111
19,0.7697182301686093,0.8170193504583003,0.779563200181057,0.8332013126626683
20,0.771415638791445,0.8182641167817133,0.7822790539775942,0.8352382030100713
21,0.7737920108634152,0.8196220436799819,0.7853343894986986,0.8362566481837728
22,0.7767341858096639,0.8213194523028177,0.7871449586963902,0.8375014145071857
23,0.7784315944324998,0.8223378974765192,0.7891818490437932,0.8382935385311757
24,0.7803553242050469,0.8234695032250764,0.7913318999660518,0.8396514654294444
25,0.7827316962770171,0.8240353060993549,0.793708272038022,0.8407830711780016
26,0.7837501414507185,0.8250537512730565,0.7956320018105691,0.8418015163517031
27,0.78556071064841,0.8259590358719022,0.7972162498585493,0.8424804798008374
28,0.7870317981215345,0.8265248387461809,0.7988004979065294,0.8431594432499717
29,0.7887292067443703,0.8274301233450266,0.8006110671042209,0.8436120855493946
30,0.7903134547923504,0.8290143713930067,0.8018558334276338,0.8441778884236731
31,0.7915582211157632,0.8295801742672853,0.8033269209007582,0.8448568518728076
32,0.7928029874391762,0.8302591377164196,0.8050243295235939,0.8451963335973747
33,0.7940477537625891,0.8312775828901211,0.8061559352721512,0.8457621364716533
34,0.7951793595111463,0.8319565463392554,0.8077401833201313,0.8461016181962204
35,0.796537286409415,0.8321828674889669,0.8093244313681114,0.8464410999207876
36,0.7974425710082608,0.8326355097883897,0.8104560371166686,0.8465542604956433
37,0.7988004979065294,0.8330881520878126,0.8119271245897929,0.8472332239447776
38,0.800158424804798,0.8336539549620912,0.8132850514880615,0.8479121873939119
39,0.8003847459545095,0.834106597261514,0.8144166572366187,0.8485911508430463
40,0.8012900305533552,0.8344460789860813,0.815095620685753,0.8489306325676135
41,0.8019689940024896,0.835351363584927,0.8160009052845989,0.8492701142921806
42,0.8028742786013353,0.8356908453094942,0.8166798687337332,0.8496095960167478
43,0.8036664026253253,0.8362566481837728,0.8178114744822904,0.8498359171664592
44,0.8044585266493154,0.8368224510580514,0.819169401380559,0.8501753988910263
45,0.8051374900984497,0.8372750933574743,0.8197352042548376,0.8501753988910263
46,0.8060427746972955,0.8376145750820414,0.8207536494285391,0.8505148806155935
47,0.8066085775715741,0.8384066991060315,0.8216589340273849,0.8509675229150164
48,0.8072875410207084,0.8390856625551658,0.8224510580513749,0.8513070046395835
49,0.8079665044698428,0.8393119837048773,0.8229037003507977,0.851533325789295
50,0.8090981102184,0.8398777865791558,0.8236958243747878,0.8518728075138622
51,0.8098902342423899,0.8403304288785787,0.8244879483987778,0.8523254498132851
52,0.8115876428652258,0.8406699106031459,0.8251669118479121,0.8524386103881407
53,0.8123797668892158,0.8413488740522802,0.826072196446758,0.8527780921127079
54,0.8131718909132059,0.8414620346271359,0.826864320470748,0.8533438949869865
55,0.8139640149371958,0.8416883557768473,0.8274301233450266,0.8540228584361208
56,0.8146429783863302,0.8420278375014145,0.8279959262193052,0.8541360190109766
57,0.8154351024103202,0.8421409980762702,0.8289012108181509,0.8542491795858322
58,0.8158877447097431,0.8421409980762702,0.8292406925427181,0.854362340160688
59,0.8161140658594546,0.8421409980762702,0.829693334842141,0.8547018218852552
60,0.8166798687337332,0.8424804798008374,0.8303722982912753,0.8547018218852552
61,0.8174719927577232,0.8425936403756931,0.8310512617404097,0.8550413036098223
62,0.8178114744822904,0.8427068009505488,0.8312775828901211,0.8552676247595338
63,0.8184904379314247,0.8427068009505488,0.831730225189544,0.8552676247595338
64,0.8190562408057033,0.8429331221002603,0.8321828674889669,0.8554939459092452
65,0.819961525404549,0.8431594432499717,0.8324091886386783,0.8554939459092452
66,0.8203010071291162,0.8434989249745388,0.8330881520878126,0.8554939459092452
67,0.8204141677039719,0.8434989249745388,0.8336539549620912,0.855607106484101
68,0.8210931311531062,0.8437252461242503,0.8338802761118026,0.855607106484101
69,0.8213194523028177,0.8439515672739617,0.8344460789860813,0.8558334276338124
70,0.8218852551770963,0.8442910489985289,0.835351363584927,0.8559465882086681
71,0.8223378974765192,0.8442910489985289,0.8356908453094942,0.8560597487835239
72,0.8231300215005092,0.8442910489985289,0.8360303270340613,0.8560597487835239
73,0.8236958243747878,0.8442910489985289,0.8367092904831956,0.8560597487835239
74,0.8240353060993549,0.8442910489985289,0.83738825393233,0.8562860699332353
75,0.8246011089736336,0.8442910489985289,0.83818037795632,0.856399230508091
76,0.824827430123345,0.8442910489985289,0.8385198596808872,0.8566255516578024
77,0.8255063935724793,0.8448568518728076,0.8390856625551658,0.8568518728075138
78,0.8258458752970466,0.845083173022519,0.8395383048545887,0.8570781939572253
79,0.826072196446758,0.8451963335973747,0.8403304288785787,0.8570781939572253
80,0.8261853570216137,0.8456489758967976,0.8406699106031459,0.8571913545320811
81,0.826864320470748,0.8457621364716533,0.841009392327713,0.8571913545320811
82,0.8273169627701709,0.8459884576213648,0.8411225529025688,0.8571913545320811
83,0.8274301233450266,0.8461016181962204,0.8411225529025688,0.8573045151069367
84,0.8275432839198823,0.8464410999207876,0.8414620346271359,0.8573045151069367
85,0.8278827656444495,0.8464410999207876,0.8419146769265587,0.8574176756817925
86,0.8279959262193052,0.8465542604956433,0.8421409980762702,0.8576439968315039
87,0.828109086794161,0.8466674210704991,0.8423673192259816,0.8576439968315039
88,0.8283354079438724,0.847120063369922,0.8425936403756931,0.8577571574063596
89,0.8287880502432953,0.8474595450944891,0.8429331221002603,0.8578703179812154
90,0.8292406925427181,0.8475727056693448,0.8430462826751159,0.857983478556071
91,0.8295801742672853,0.8475727056693448,0.8430462826751159,0.8580966391309268
92,0.8303722982912753,0.8475727056693448,0.8433857643996832,0.8580966391309268
93,0.8308249405906982,0.8475727056693448,0.8437252461242503,0.8582097997057825
94,0.8312775828901211,0.8475727056693448,0.8440647278488175,0.8583229602806383
95,0.8315039040398325,0.8477990268190563,0.8442910489985289,0.8583229602806383
96,0.8318433857643996,0.8479121873939119,0.845083173022519,0.8584361208554939
97,0.8321828674889669,0.8479121873939119,0.8457621364716533,0.8585492814303497
98,0.8324091886386783,0.8479121873939119,0.845875297046509,0.8586624420052054
99,0.8324091886386783,0.8479121873939119,0.8463279393459319,0.8588887631549168
100,0.8328618309381012,0.8479121873939119,0.8465542604956433,0.8590019237297726
101,0.8329749915129568,0.8480253479687677,0.8465542604956433,0.8591150843046282
102,0.8332013126626683,0.8482516691184792,0.8468937422202105,0.8591150843046282
103,0.8334276338123797,0.8483648296933348,0.8474595450944891,0.8591150843046282
104,0.8339934366866584,0.8483648296933348,0.8476858662442005,0.8591150843046282
105,0.8342197578363698,0.8484779902681906,0.8479121873939119,0.8591150843046282
106,0.8343329184112255,0.8489306325676135,0.8480253479687677,0.8591150843046282
107,0.8348987212855041,0.8490437931424691,0.8483648296933348,0.859228244879484
108,0.8351250424352156,0.8491569537173249,0.8485911508430463,0.859228244879484
109,0.8355776847346384,0.8492701142921806,0.8489306325676135,0.8593414054543397
110,0.8356908453094942,0.8492701142921806,0.8491569537173249,0.8594545660291955
111,0.8361434876089171,0.8492701142921806,0.849496435441892,0.8594545660291955
112,0.8362566481837728,0.8493832748670364,0.8497227565916035,0.8594545660291955
113,0.8367092904831956,0.8493832748670364,0.8500622383161707,0.8594545660291955
114,0.8368224510580514,0.8493832748670364,0.8504017200407378,0.8594545660291955
115,0.8368224510580514,0.849496435441892,0.8505148806155935,0.8595677266040511
116,0.8370487722077629,0.849496435441892,0.8508543623401607,0.8597940477537626
117,0.8370487722077629,0.8497227565916035,0.8511938440647279,0.8597940477537626
118,0.8372750933574743,0.8497227565916035,0.8513070046395835,0.8597940477537626
119,0.8377277356568972,0.8497227565916035,0.8518728075138622,0.8599072083286183
120,0.8379540568066086,0.8498359171664592,0.8519859680887178,0.8599072083286183
121,0.8379540568066086,0.8500622383161707,0.8519859680887178,0.8599072083286183
122,0.8380672173814643,0.8500622383161707,0.8519859680887178,0.8599072083286183
123,0.8384066991060315,0.8501753988910263,0.8522122892384293,0.8599072083286183
124,0.8388593414054544,0.8501753988910263,0.8523254498132851,0.8599072083286183
125,0.8390856625551658,0.8502885594658821,0.8524386103881407,0.8601335294783298
126,0.8396514654294444,0.8504017200407378,0.8525517709629965,0.8601335294783298
127,0.8396514654294444,0.8506280411904492,0.8525517709629965,0.8601335294783298
128,0.8398777865791558,0.8506280411904492,0.8525517709629965,0.8601335294783298
129,0.8403304288785787,0.8506280411904492,0.8526649315378522,0.8602466900531854
130,0.8407830711780016,0.8506280411904492,0.8527780921127079,0.8602466900531854
131,0.8408962317528573,0.8506280411904492,0.8527780921127079,0.8603598506280412
132,0.8411225529025688,0.8506280411904492,0.8530044132624194,0.8604730112028969
133,0.8413488740522802,0.8506280411904492,0.853117573837275,0.8604730112028969
134,0.8418015163517031,0.8506280411904492,0.8533438949869865,0.8604730112028969
135,0.8421409980762702,0.8506280411904492,0.8533438949869865,0.8605861717777527
136,0.8427068009505488,0.8506280411904492,0.8533438949869865,0.8605861717777527
137,0.8430462826751159,0.8506280411904492,0.8536833767115537,0.8605861717777527
138,0.8430462826751159,0.850741201765305,0.8536833767115537,0.8608124929274641
139,0.8432726038248274,0.850741201765305,0.8539096978612651,0.8608124929274641
140,0.8433857643996832,0.850741201765305,0.8540228584361208,0.8608124929274641
141,0.8436120855493946,0.850741201765305,0.8541360190109766,0.8608124929274641
142,0.843838406699106,0.850741201765305,0.8544755007355438,0.8608124929274641
143,0.8439515672739617,0.8508543623401607,0.8547018218852552,0.8608124929274641
144,0.8442910489985289,0.8510806834898721,0.8548149824601109,0.8608124929274641
145,0.8444042095733846,0.8510806834898721,0.8549281430349667,0.8609256535023198
146,0.8445173701482404,0.8510806834898721,0.8550413036098223,0.8609256535023198
147,0.8445173701482404,0.8510806834898721,0.8551544641846781,0.8609256535023198
148,0.8447436912979518,0.8510806834898721,0.8554939459092452,0.8609256535023198
149,0.8449700124476632,0.8513070046395835,0.8557202670589567,0.8609256535023198
150,0.8453094941722304,0.8514201652144393,0.8558334276338124,0.8609256535023198
151,0.8456489758967976,0.8514201652144393,0.8559465882086681,0.8609256535023198
152,0.8457621364716533,0.8514201652144393,0.8560597487835239,0.8609256535023198
153,0.845875297046509,0.8514201652144393,0.856399230508091,0.8609256535023198
154,0.8461016181962204,0.851533325789295,0.8565123910829467,0.8611519746520312
155,0.8465542604956433,0.851533325789295,0.8565123910829467,0.8611519746520312
156,0.8465542604956433,0.851533325789295,0.8567387122326582,0.8613782958017426
157,0.8465542604956433,0.8516464863641507,0.8570781939572253,0.8613782958017426
158,0.8466674210704991,0.8516464863641507,0.8574176756817925,0.8614914563765984
159,0.8467805816453547,0.8517596469390064,0.8575308362566482,0.8614914563765984
160,0.8470069027950662,0.8519859680887178,0.8578703179812154,0.8616046169514541
161,0.847120063369922,0.8519859680887178,0.8578703179812154,0.8616046169514541
162,0.8473463845196334,0.8519859680887178,0.8578703179812154,0.8616046169514541
163,0.8475727056693448,0.8522122892384293,0.857983478556071,0.8616046169514541
164,0.8476858662442005,0.8523254498132851,0.8583229602806383,0.8616046169514541
165,0.8477990268190563,0.8523254498132851,0.8584361208554939,0.8617177775263098
166,0.8481385085436234,0.8523254498132851,0.8585492814303497,0.8617177775263098
167,0.8482516691184792,0.8523254498132851,0.8586624420052054,0.8617177775263098
168,0.8485911508430463,0.8524386103881407,0.8587756025800611,0.8617177775263098
169,0.848704311417902,0.8525517709629965,0.8588887631549168,0.8617177775263098
170,0.8489306325676135,0.8525517709629965,0.859228244879484,0.8617177775263098
171,0.8489306325676135,0.8526649315378522,0.8593414054543397,0.8618309381011655
172,0.8489306325676135,0.8526649315378522,0.8595677266040511,0.8618309381011655
173,0.8491569537173249,0.8526649315378522,0.8595677266040511,0.8619440986760213
174,0.8493832748670364,0.8527780921127079,0.8596808871789069,0.8619440986760213
175,0.849496435441892,0.8528912526875636,0.8599072083286183,0.8619440986760213
176,0.8496095960167478,0.8528912526875636,0.860020368903474,0.8619440986760213
177,0.8496095960167478,0.8528912526875636,0.860020368903474,0.862057259250877
178,0.8496095960167478,0.8528912526875636,0.8602466900531854,0.862057259250877
179,0.8497227565916035,0.8528912526875636,0.8603598506280412,0.862057259250877
180,0.8498359171664592,0.8528912526875636,0.8604730112028969,0.862057259250877
181,0.8501753988910263,0.8528912526875636,0.8605861717777527,0.8621704198257327
182,0.8501753988910263,0.8528912526875636,0.8606993323526083,0.8621704198257327
183,0.8504017200407378,0.8530044132624194,0.8606993323526083,0.8621704198257327
184,0.8505148806155935,0.853117573837275,0.8610388140771755,0.8622835804005884
185,0.8506280411904492,0.853117573837275,0.8611519746520312,0.8622835804005884
186,0.8508543623401607,0.853117573837275,0.861265135226887,0.8622835804005884
187,0.8509675229150164,0.853117573837275,0.861265135226887,0.8622835804005884
188,0.8511938440647279,0.8532307344121308,0.8614914563765984,0.8622835804005884
189,0.8514201652144393,0.8532307344121308,0.8619440986760213,0.8622835804005884
190,0.8518728075138622,0.8533438949869865,0.8619440986760213,0.8622835804005884
191,0.8520991286635736,0.8533438949869865,0.862057259250877,0.8622835804005884
192,0.8523254498132851,0.8533438949869865,0.862057259250877,0.8622835804005884
193,0.8524386103881407,0.8534570555618423,0.8621704198257327,0.8622835804005884
194,0.8525517709629965,0.8534570555618423,0.8622835804005884,0.8622835804005884
195,0.8526649315378522,0.8534570555618423,0.8623967409754442,0.8622835804005884
196,0.8527780921127079,0.8534570555618423,0.8623967409754442,0.8622835804005884
197,0.853117573837275,0.8534570555618423,0.8625099015502998,0.8623967409754442
198,0.853117573837275,0.8534570555618423,0.8625099015502998,0.8623967409754442
199,0.8533438949869865,0.8534570555618423,0.8625099015502998,0.8625099015502998
200,0.8534570555618423,0.8534570555618423,0.8625099015502998,0.8625099015502998


==> data/accuracy-at-k_trivia-test.csv <==
k,r1-p,r2-p,r1-f,r2-f
1,0.5250596658711217,0.6481923450897198,0.5277114823654203,0.6677273932643861
2,0.6006364359586317,0.7084769733934412,0.6084150976752408,0.7278352338018209
3,0.6438610448156987,0.7415362856890303,0.6524352514805976,0.7594802439671174
4,0.6675506054980995,0.7606293644479802,0.6776275081764342,0.7774242022452046
5,0.6846106249447538,0.7721205692566074,0.6978697074162468,0.7889154070538319
6,0.6987536462476797,0.7791920799080704,0.712454698134889,0.7981967647838769
7,0.708123397860868,0.7847608945460974,0.7239459029435164,0.8032352161230443
8,0.7186422699549191,0.7905064969504111,0.7331388667904181,0.8088040307610713
9,0.7273048705029612,0.793865464509856,0.7419782551047468,0.8125165738530894
10,0.7339344117387077,0.7985503403164501,0.7494917351719261,0.8149916025811014
11,0.7394148324935914,0.8017325201096084,0.7556793069919562,0.8179969946079731
12,0.7446300715990454,0.8053566693184832,0.7606293644479802,0.820737204985415
13,0.7483426146910633,0.8089808185273579,0.7651374524882878,0.8233890214797136
14,0.7531158843808009,0.8114558472553699,0.7697339344117388,0.8255988685582958
15,0.7565632458233891,0.813930875983382,0.774153628568903,0.8282506850525944
16,0.7592150623176877,0.8156103597631044,0.7776893838946345,0.8305489260143198
17,0.7632811809422788,0.8172898435428269,0.7803412003889331,0.8320516220277557
18,0.7668169362680103,0.8187041456731194,0.7834349862989481,0.8335543180411915
19,0.7702642977105985,0.820118447803412,0.786793953858393,0.8343498629894811
20,0.7723857509060373,0.8217095376999911,0.788650225404402,0.8354989834703439
21,0.7752143551666225,0.822593476531424,0.7904181030672678,0.8363829223017767
22,0.7759215062317688,0.8233890214797136,0.7929815256784231,0.8375320427826395
23,0.7777777777777778,0.8249801113762928,0.796075311588438,0.838327587730929
24,0.77998762485636,0.8255104746751525,0.7983735525501635,0.8390347387960753
25,0.7820206841686556,0.8264828073897287,0.8001414302130293,0.8395651020949351
26,0.7838769557146645,0.8269247768054451,0.8019977017590383,0.8405374348095112
27,0.7857332272606735,0.8275435339874481,0.8041191549544772,0.841421373640944
28,0.787412711040396,0.8281622911694511,0.8053566693184832,0.8418633430566604
29,0.7890921948201185,0.829046230000884,0.806859365331919,0.8427472818880933
30,0.7901529214178379,0.8295765932997436,0.8080084858127817,0.8431892513038097
31,0.7919207990807036,0.8301069565986033,0.8095111818262176,0.8435428268363829
32,0.7937770706267127,0.8307257137806063,0.8102183328913639,0.8439847962520993
33,0.7959869177052948,0.8320516220277557,0.8115442411385132,0.8446035534341023
34,0.7972244320693008,0.8323168036771855,0.8122513922036595,0.8449571289666755
35,0.7983735525501635,0.8326703792097587,0.8129585432688058,0.8453990983823919
36,0.7996110669141695,0.8331123486254751,0.8143728453990984,0.8460178555643949
37,0.8004950057456024,0.8335543180411915,0.8156987536462477,0.8461946433306815
38,0.8015557323433219,0.8339078935737647,0.817024661893397,0.8465482188632547
39,0.802528065057898,0.8343498629894811,0.8180853884911164,0.8468134005126845
40,0.8039423671881906,0.8347918324051976,0.8194112967382657,0.8469017943958278
41,0.8050914876690533,0.8353221957040573,0.820118447803412,0.847255369928401
42,0.806240608149916,0.8362061345354902,0.8206488111022717,0.847874127110404
43,0.807478122513922,0.83647131618492,0.8211791744011314,0.8486696720586936
44,0.8078316980464951,0.8367364978343499,0.8220631132325643,0.8492000353575533
45,0.8086272429947847,0.8370016794837797,0.823212233713427,0.8498187925395563
46,0.8098647573587908,0.8376204366657827,0.8237425970122868,0.8501723680721294
47,0.8106603023070803,0.8380624060814992,0.8240961725448599,0.8506143374878459
48,0.8113674533722266,0.8388579510297888,0.8248917174931495,0.850967913020419
49,0.8121629983205162,0.8393883143286485,0.8253336869088659,0.8512330946698489
50,0.8127817555025192,0.8398302837443649,0.8257756563245824,0.8514982763192787
51,0.8129585432688058,0.8400070715106515,0.8266595951560152,0.8521170335012818
52,0.8131353310350924,0.8403606470432247,0.8270131706885884,0.8524706090338549
53,0.8141960576328118,0.8406258286926545,0.827189958454875,0.8525590029169982
54,0.8149032086979581,0.8411561919915141,0.8277203217537347,0.8527357906832848
55,0.8153451781136746,0.841686555290374,0.8286042605851675,0.8529125784495712
56,0.8161407230619641,0.841686555290374,0.8293114116503137,0.8531777600990011
57,0.8166710863608239,0.8419517369398037,0.829664987182887,0.8535313356315744
58,0.8174666313091135,0.8423053124723769,0.8297533810660302,0.8538849111641474
59,0.8177318129585432,0.8423937063555202,0.8307257137806063,0.8541500928135773
60,0.8180853884911164,0.8429240696543799,0.8311676831963228,0.8544152744630071
61,0.8186157517899761,0.843277645186953,0.8317864403783258,0.8545036683461504
62,0.8193229028551224,0.8434544329532396,0.8324051975603288,0.8545036683461504
63,0.8196764783876955,0.8435428268363829,0.8327587730929019,0.8547688499955803
64,0.8203836294528418,0.8439847962520993,0.8335543180411915,0.8548572438787236
65,0.820737204985415,0.8443383717846725,0.8342614691063378,0.8551224255281534
66,0.8210023866348448,0.8445151595509591,0.8347918324051976,0.8556527888270131
67,0.8214443560505613,0.8446035534341023,0.835233801820914,0.855917970476443
68,0.8217979315831344,0.8447803412003889,0.8354105895872006,0.8563599398921594
69,0.8225050826482807,0.8447803412003889,0.8360293467692036,0.8564483337753027
70,0.8227702642977106,0.8449571289666755,0.8362945284186334,0.8564483337753027
71,0.8235658092460002,0.8452223106161053,0.8371784672500663,0.8566251215415893
72,0.8240961725448599,0.8453107044992486,0.8377972244320693,0.8567135154247326
73,0.8248033236100062,0.8453990983823919,0.8378856183152126,0.8568903031910192
74,0.8250685052594361,0.8454874922655352,0.838327587730929,0.8568903031910192
75,0.8255104746751525,0.8457526739149651,0.8391231326792186,0.8569786970741625
76,0.8259524440908689,0.8457526739149651,0.8394767082117918,0.8572438787235923
77,0.8263944135065854,0.8458410677981084,0.8402722531600814,0.8573322726067356
78,0.8266595951560152,0.8461062494475382,0.8406258286926545,0.8575090603730222
79,0.8271015645717317,0.8465482188632547,0.8409794042252277,0.8575974542561655
80,0.8273667462211615,0.8465482188632547,0.8415981614072306,0.8575974542561655
81,0.8277203217537347,0.8468134005126845,0.841686555290374,0.8579510297887386
82,0.8282506850525944,0.8469017943958278,0.8418633430566604,0.8582162114381685
83,0.8288694422345974,0.8471669760452577,0.8424821002386634,0.8582162114381685
84,0.829399805533457,0.8475205515778308,0.8427472818880933,0.8585697869707416
85,0.8297533810660302,0.8476973393441174,0.8430124635375232,0.8586581808538849
86,0.8301069565986033,0.8481393087598338,0.8436312207195262,0.8588349686201715
87,0.8303721382480332,0.8482277026429771,0.8438080084858128,0.8590117563864581
88,0.8310792893131795,0.8483160965261204,0.8441615840183859,0.8591885441527446
89,0.8316096526120392,0.8484044904092637,0.8444267656678158,0.8594537258021745
90,0.8317864403783258,0.8487580659418368,0.8446035534341023,0.8594537258021745
91,0.8322284097940422,0.8487580659418368,0.8449571289666755,0.8595421196853178
92,0.8327587730929019,0.8489348537081234,0.8453107044992486,0.8597189074516044
93,0.8331123486254751,0.8490232475912667,0.8458410677981084,0.8597189074516044
94,0.8336427119243348,0.84911164147441,0.8461946433306815,0.8597189074516044
95,0.8341730752231945,0.8492884292406966,0.8464598249801114,0.8598956952178909
96,0.834615044638911,0.8492884292406966,0.8465482188632547,0.8598956952178909
97,0.8347034385220543,0.8494652170069831,0.8470785821621144,0.8599840891010342
98,0.8349686201714841,0.8496420047732697,0.8476089454609741,0.8601608768673208
99,0.8355873773534871,0.8496420047732697,0.8476973393441174,0.8601608768673208
100,0.8359409528860603,0.849730398656413,0.847874127110404,0.8601608768673208
101,0.8362061345354902,0.849730398656413,0.8482277026429771,0.8601608768673208
102,0.8365597100680633,0.8498187925395563,0.848492884292407,0.8603376646336074
103,0.8368248917174932,0.8499955803058429,0.8485812781755503,0.8603376646336074
104,0.8374436488994962,0.8502607619552727,0.8488464598249801,0.8603376646336074
105,0.8375320427826395,0.8502607619552727,0.84911164147441,0.8603376646336074
106,0.837708830548926,0.850349155838416,0.8493768231238398,0.8603376646336074
107,0.8379740121983559,0.850349155838416,0.8495536108901264,0.8604260585167507
108,0.8381507999646425,0.8505259436047026,0.8495536108901264,0.8604260585167507
109,0.8385927693803589,0.8505259436047026,0.8498187925395563,0.8606028462830372
110,0.8388579510297888,0.8505259436047026,0.8499955803058429,0.8606912401661805
111,0.8392999204455052,0.8505259436047026,0.8500839741889861,0.8606912401661805
112,0.8395651020949351,0.8507027313709892,0.8500839741889861,0.8607796340493238
113,0.8398302837443649,0.8507027313709892,0.8502607619552727,0.8607796340493238
114,0.8399186776275082,0.8507911252541324,0.8504375497215593,0.8607796340493238
115,0.8399186776275082,0.850967913020419,0.8507027313709892,0.8607796340493238
116,0.8399186776275082,0.850967913020419,0.850967913020419,0.8610448156987537
117,0.8402722531600814,0.850967913020419,0.8511447007867056,0.861133209581897
118,0.8404490409263679,0.8511447007867056,0.8512330946698489,0.8613099973481835
119,0.8411561919915141,0.8511447007867056,0.8514982763192787,0.8613983912313268
120,0.8413329797578007,0.8511447007867056,0.8516750640855653,0.8614867851144701
121,0.841686555290374,0.8513214885529922,0.8516750640855653,0.8616635728807567
122,0.8419517369398037,0.8513214885529922,0.8518518518518519,0.8616635728807567
123,0.8423053124723769,0.8514098824361355,0.8518518518518519,0.8616635728807567
124,0.8423937063555202,0.8514982763192787,0.8521170335012818,0.8616635728807567
125,0.84265888800495,0.8514982763192787,0.852205427384425,0.8617519667639
126,0.8430124635375232,0.8516750640855653,0.8524706090338549,0.8617519667639
127,0.8431892513038097,0.8517634579687086,0.8525590029169982,0.8618403606470433
128,0.843277645186953,0.8518518518518519,0.8528241845664281,0.8618403606470433
129,0.8433660390700963,0.8518518518518519,0.8531777600990011,0.8619287545301865
130,0.8437196146026695,0.8520286396181385,0.853442941748431,0.8619287545301865
131,0.8439847962520993,0.8520286396181385,0.8535313356315744,0.8619287545301865
132,0.8442499779015292,0.8521170335012818,0.8536197295147175,0.8621055422964731
133,0.8442499779015292,0.852205427384425,0.8537965172810041,0.8621055422964731
134,0.8446035534341023,0.8522938212675683,0.854061698930434,0.8621939361796164
135,0.8447803412003889,0.8522938212675683,0.8545036683461504,0.8621939361796164
136,0.8447803412003889,0.8525590029169982,0.8547688499955803,0.8622823300627597
137,0.8448687350835322,0.8527357906832848,0.8548572438787236,0.8622823300627597
138,0.8451339167329621,0.8527357906832848,0.8551224255281534,0.8622823300627597
139,0.8454874922655352,0.8528241845664281,0.8552108194112967,0.8622823300627597
140,0.8455758861486785,0.8529125784495712,0.8553876071775833,0.862370723945903
141,0.8461062494475382,0.8530009723327145,0.8557411827101564,0.8624591178290463
142,0.8461062494475382,0.8530893662158578,0.855917970476443,0.8625475117121895
143,0.8462830372138248,0.8531777600990011,0.855917970476443,0.8625475117121895
144,0.8464598249801114,0.8533545478652877,0.8560947582427296,0.8625475117121895
145,0.8464598249801114,0.8533545478652877,0.8561831521258729,0.8626359055953328
146,0.8466366127463979,0.853442941748431,0.8562715460090162,0.8626359055953328
147,0.8469017943958278,0.8535313356315744,0.8570670909573057,0.8626359055953328
148,0.8469901882789711,0.8535313356315744,0.8574206664898789,0.8626359055953328
149,0.8471669760452577,0.8535313356315744,0.8575974542561655,0.8626359055953328
150,0.8473437638115442,0.8536197295147175,0.857774242022452,0.8626359055953328
151,0.8476089454609741,0.8536197295147175,0.8578626359055953,0.8627242994784761
152,0.8479625209935473,0.8537081233978608,0.8581278175550252,0.8627242994784761
153,0.8480509148766905,0.8537081233978608,0.8581278175550252,0.8628126933616194
154,0.8481393087598338,0.8537081233978608,0.8583046053213118,0.8629010872447627
155,0.8482277026429771,0.8538849111641474,0.858392999204455,0.8629010872447627
156,0.8483160965261204,0.8538849111641474,0.8586581808538849,0.8629010872447627
157,0.848492884292407,0.854061698930434,0.8588349686201715,0.8629010872447627
158,0.848492884292407,0.854061698930434,0.8591001502696013,0.8630778750110493
159,0.8488464598249801,0.854061698930434,0.8591885441527446,0.8630778750110493
160,0.8489348537081234,0.8541500928135773,0.8592769380358879,0.8631662688941926
161,0.8489348537081234,0.8542384866967205,0.8593653319190312,0.8631662688941926
162,0.84911164147441,0.8543268805798638,0.8595421196853178,0.8631662688941926
163,0.84911164147441,0.8544152744630071,0.8595421196853178,0.8631662688941926
164,0.8492000353575533,0.8545036683461504,0.8596305135684611,0.8631662688941926
165,0.8492884292406966,0.8545036683461504,0.8598956952178909,0.8631662688941926
166,0.8493768231238398,0.8545036683461504,0.8601608768673208,0.8634314505436224
167,0.8496420047732697,0.8545036683461504,0.8602492707504641,0.8634314505436224
168,0.8496420047732697,0.8545036683461504,0.8603376646336074,0.8634314505436224
169,0.8498187925395563,0.854680456112437,0.8603376646336074,0.8635198444267657
170,0.8500839741889861,0.854680456112437,0.8606028462830372,0.8635198444267657
171,0.8501723680721294,0.8547688499955803,0.8607796340493238,0.8635198444267657
172,0.8502607619552727,0.8548572438787236,0.8608680279324671,0.863608238309909
173,0.850349155838416,0.8548572438787236,0.8609564218156104,0.863608238309909
174,0.8507027313709892,0.8548572438787236,0.8613099973481835,0.863608238309909
175,0.8508795191372757,0.8548572438787236,0.8613983912313268,0.863608238309909
176,0.8511447007867056,0.8548572438787236,0.8616635728807567,0.8636966321930523
177,0.8514098824361355,0.8549456377618668,0.8617519667639,0.8636966321930523
178,0.851586670202422,0.8549456377618668,0.8619287545301865,0.8637850260761956
179,0.8516750640855653,0.8549456377618668,0.8620171484133298,0.8638734199593389
180,0.8517634579687086,0.8549456377618668,0.8620171484133298,0.8638734199593389
181,0.8521170335012818,0.8549456377618668,0.8622823300627597,0.8638734199593389
182,0.852205427384425,0.8549456377618668,0.8624591178290463,0.8638734199593389
183,0.8525590029169982,0.8549456377618668,0.8624591178290463,0.8638734199593389
184,0.8526473968001415,0.8549456377618668,0.8624591178290463,0.8638734199593389
185,0.8527357906832848,0.8550340316450101,0.8625475117121895,0.8638734199593389
186,0.8528241845664281,0.8550340316450101,0.8626359055953328,0.8638734199593389
187,0.8529125784495712,0.8550340316450101,0.8628126933616194,0.8638734199593389
188,0.8532661539821444,0.8551224255281534,0.862989481127906,0.8638734199593389
189,0.853442941748431,0.8551224255281534,0.8631662688941926,0.8638734199593389
190,0.8535313356315744,0.8552108194112967,0.8634314505436224,0.8638734199593389
191,0.8536197295147175,0.8552108194112967,0.8635198444267657,0.8638734199593389
192,0.854061698930434,0.8552108194112967,0.8635198444267657,0.8638734199593389
193,0.8542384866967205,0.8552108194112967,0.8635198444267657,0.8638734199593389
194,0.8545036683461504,0.8552108194112967,0.863608238309909,0.8638734199593389
195,0.854680456112437,0.8552108194112967,0.863608238309909,0.8638734199593389
196,0.8548572438787236,0.8552108194112967,0.8636966321930523,0.863961813842482
197,0.8550340316450101,0.8552108194112967,0.8637850260761956,0.863961813842482
198,0.8551224255281534,0.8552108194112967,0.8638734199593389,0.8640502077256254
199,0.85529921329444,0.85529921329444,0.8640502077256254,0.8640502077256254
200,0.85529921329444,0.85529921329444,0.8640502077256254,0.8640502077256254


==> data/index-size-analysis-NQ.csv <==
p_class,p_added,p_total,r2d1_ext,r2d1_gen,r2d2,r2d2+,r2d2++
0,40670,40670,31.33,31.66,32.66,33.63,33.57
1000,40236,41236,31.41,31.8,32.8,33.85,33.74
2705,39643,42348,31.77,32.11,33.27,34.32,34.27
7319,38314,45633,32.35,32.74,33.99,34.99,34.9
19804,35825,55629,33.38,33.41,34.96,35.84,35.73
53581,31101,84682,35.35,35.24,36.76,38.03,37.95
144966,23502,168468,38.73,38.92,40.66,42.02,41.91
392212,13144,405356,43.88,43.35,45.12,46.84,46.79
1061146,4284,1065430,48.01,47.4,49.11,50.75,50.78
1700000,2133,1702133,48.81,48.39,50.55,52.11,51.99
2870971,1039,2872010,50.39,49.64,51.27,53.3,53.16
7767521,159,7767680,50.8,50.89,52.66,54.79,54.85
15000000,12,15000012,50.83,51.33,52.94,54.93,55.01
21015320,0,21015320,50.86,51.5,53.43,54.96,55.01



==> data/index-size-analysis-Trivia.csv <==
p_class,p_added,p_total,r2d1_ext,r2d1_gen,r2d2,r2d2+,r2d2++
0,50502,50502,44.59,48.33,46.79,47.74,48.93
1000,50292,51292,44.9,48.51,47.11,48.02,49.15
2705,49908,52613,45.11,48.78,47.51,48.25,49.37
7319,48895,56214,45.98,49.4,48.35,49.08,50.08
19804,46481,66285,47.26,50.44,49.47,50.47,51.53
53581,42022,95603,49.51,52.55,51.55,52.51,53.63
144966,34658,179624,53.5,56.94,55.7,56.74,57.92
392212,23443,415655,57.79,61.62,60.13,61.21,62.37
1061146,11093,1072239,61.74,65.8,64.45,65.33,66.46
1700000,6676,1706676,63.51,67.18,66.02,66.86,67.96
2870971,3274,2874245,64.57,68.3,67.27,67.87,69.07
7767521,570,7768091,65.38,69.09,67.99,68.65,69.97
15000000,74,15000074,65.42,69.19,67.96,68.6,69.99
21015320,0,21015320,65.46,69.14,68.01,68.66,69.94

